Dawn and Twilight Time in Quantum Tunneling

Metastable decay exhibits a familiar exponential regime bracketed by early-time deviations and late-time power-law tails. We adopt the real-time, flux-based definition of the decay rate in the spirit of Andreassen et al.\ direct method and present a complete analysis of one-dimensional quantum-mechanical resonance models. We show that the kernel admits a universal pole--plus--branch decomposition and use it to define two computable time scales: a dawn time, when a single resonant contribution starts dominating and exponential decay sets in, and a twilight time, when the branch-cut tail overtakes exponential decay. The latter can be expressed in closed form via the Lambert $W$ function, making its parametric dependence manifest without fitting. For square, modified square, and P\"oschl--Teller barriers we obtain simple thick-barrier formulas, clarify the relation $\Gamma T = T_{\text{trans}}$ between the decay rate $\Gamma$, oscillation period $T$, and transmission probability $T_{\text{trans}}$, and indicate how our spectral picture can be naturally extended to quantum field theoretic vacuum decay.

==> Gamma0t2_vs_kappa0d_SB_10.csv <==
59.80777007,471.5607039
61.34130263,481.0877748
61.5329942,482.2785744
61.72468577,483.4693556
62.8748352,490.6136616
63.06652677,491.8043165
63.25821834,492.9949538
64.21667619,498.9478776
64.40836776,500.1384105
64.7917509,502.519425
64.98344248,503.7099068
66.32528347,512.0428119
67.09204975,516.8041115
67.66712447,520.3749179
68.24219918,523.9455821
68.81727389,527.5161063
69.3923486,531.0864922
69.77573174,533.4666736
70.35080646,537.0368332
71.30926431,542.986804
71.69264745,545.3666904
72.07603059,547.7465193
72.45941373,550.1262914
73.22618002,554.8856666
73.80125473,558.4550521
74.56802101,563.2140415
75.33478729,567.9728155
75.71817044,570.3521229
76.10155358,572.7313779
77.06001143,578.6792884
77.44339457,581.058363
78.21016086,585.8163611
78.40185243,587.0058294
80.31876813,598.8998397
80.5104597,600.0891745
80.70215128,601.2784975
80.89384285,602.4678087
81.08553442,603.6571081
81.66060913,607.2249364
81.8523007,608.4141893
82.04399227,609.6034307
82.81075855,614.360282
83.19414169,616.7386397
83.57752484,619.1169525
83.96090798,621.4952209
84.15259955,622.6843385
85.1110574,628.6297625
86.64458997,638.1418821
87.41135625,642.8976896
87.98643096,646.4644368
88.3698141,648.8422172
88.94488882,652.408812
89.13658039,653.5976569
90.0950382,659.5417325
90.4784214,661.919294
90.8618045,664.2968165
91.2451877,666.6743005
93.5454865,680.9384089
95.0790191,690.4470764

==> Gamma0t2_vs_kappa0d_SB_6.csv <==
59.95171192,486.5357244
60.30963259,488.8658994
60.66755325,491.1960058
61.20443426,494.6910383
61.38339459,495.8560155
62.09923593,500.5157587
62.63611693,504.0103941
62.81507726,505.1752402
64.42572027,515.6581422
64.78364094,517.9875048
65.67844261,523.8106456
65.85740294,524.9752287
66.75220461,530.797923
67.11012528,533.1268986
67.64700628,536.6202542
68.72076829,543.6065835
69.07868896,545.9352486
69.61556996,549.4281435
69.79453029,550.5924146
70.15245096,552.9209164
70.68933196,556.413569
71.04725263,558.741938
72.12101464,565.7267323
73.73165764,576.2030653
74.44749898,580.8588911
74.62645931,582.0228172
74.80541965,583.1867312
75.34230065,586.6784013
76.77398332,595.9890029
77.48982466,600.6440263
77.66878499,601.8077537
79.10046766,611.117171
79.279428,612.2807986
79.816309,615.771616
79.99526934,616.9352002
80.35319,619.2623366
80.71111067,621.5894303
81.42695201,626.2434914
83.21655535,637.877921
83.57447602,640.2046854
84.29031735,644.8580951
84.82719836,648.3480493
85.00615869,649.5113479
85.18511902,650.6746368
85.36407936,651.8379161
85.54303969,653.0011858
86.07992069,656.4909376
86.43784136,658.8173915
87.33264303,664.6333623
87.86952404,668.1228338
88.40640504,671.612223
89.30120671,677.4276914
89.48016704,678.5907584
91.26977038,690.2209456
91.98561172,694.8727793
92.34353239,697.1986455
92.52249272,698.3615659
93.05937372,701.8502773
93.59625473,705.3389143
93.77521506,706.5017768
93.95417539,707.6646313
94.13313573,708.8274775

==> Gamma0t2_vs_kappa0d_SB_8.csv <==
60.55644313,482.2006482
61.11888687,485.7475217
61.30636812,486.929777
61.86881187,490.4764365
62.43125561,494.0229381
62.99369935,497.5692842
63.36866185,499.9334296
63.9311056,503.4795213
64.11858684,504.6615185
64.49354934,507.0254634
65.05599308,510.5712578
66.18088057,517.6624121
66.36836182,518.8442157
66.74332432,521.2077759
66.93080556,522.3895328
68.80561805,534.2062632
69.18058054,536.56943
69.55554304,538.9325383
70.30546803,543.6585814
71.43035552,550.7472199
71.61783677,551.9286107
71.80531801,553.1099877
71.99279926,554.2913509
72.18028051,555.4727004
72.9302055,560.1979627
73.11768675,561.3792446
73.49264925,563.7417684
73.86761174,566.1042392
74.24257424,568.4666575
75.55494298,576.7347141
76.30486797,581.4590385
76.67983046,583.8211259
76.86731171,585.002151
77.61723671,589.7261291
78.3671617,594.4499138
78.55464295,595.6308301
78.92960544,597.9926272
79.49204919,601.5352347
79.67953043,602.7160806
80.42945543,607.4393489
80.99189917,610.9816803
81.36686167,613.3431782
82.30426791,619.2467282
82.86671165,622.7887263
83.99159914,629.8724312
84.36656164,632.233581
84.55404288,633.4141402
84.74152413,634.5946888
85.86641162,641.677763
86.05389287,642.8582394
86.61633661,646.3996079
86.99129911,648.7604699
88.49114909,658.2035218
89.24107409,662.9248139
89.61603658,665.2854026
90.55344282,671.1867087
90.74092407,672.3669419
92.8032178,685.3489008
93.55314279,690.0693429
93.92810529,692.4295109
94.11558654,693.6095818
95.24047402,700.689825

==> Gamma0t2_vs_kappa0d_mSB_10.csv <==
65.68088938,584.2770049
66.32905605,589.5891562
67.40933384,598.442018
67.84144495,601.9829146
68.27355607,605.5236718
69.35383385,614.374966
69.78594497,617.9152483
71.29833387,630.3052056
71.51438943,632.0750711
71.73044498,633.844905
72.1625561,637.3844789
73.45888944,648.0024612
73.674945,649.7720189
74.10705611,653.3110449
74.32311167,655.0805135
74.53916723,656.8499528
75.1873339,662.1580959
76.05155613,669.2352186
76.91577836,676.3118913
77.13183391,678.0809903
77.34788947,679.8500619
77.56394503,681.6191062
78.2121117,686.9260772
78.64422281,690.4639242
79.07633393,694.0016656
79.29238948,695.770497
81.02083394,709.9202233
81.66900061,715.2259552
83.61350063,731.1418358
84.04561174,734.6784364
84.47772286,738.2149438
84.90983397,741.7513588
85.55800064,747.0558103
86.20616731,752.360059
86.85433399,757.6641079
87.93461177,766.5037527
88.36672289,770.0394602
88.798834,773.575083
89.01488956,775.3428628
89.23094511,777.1106217
89.66305623,780.6460772
89.87911179,782.413774
90.3112229,785.9491061
91.17544513,793.019527
92.68783403,805.391998
93.76811182,814.2288948
94.20022293,817.7635203
95.28050072,826.599757
97.00894517,840.7367845
98.73738963,854.8726755
99.60161186,861.9402066
100.2497785,867.2406774
100.4658341,869.0074676
100.6818896,870.7742411

==> Gamma0t2_vs_kappa0d_mSB_6.csv <==
65.39147892,593.280472
66.20887241,600.1739639
66.61756915,603.6205099
66.82191752,605.3437335
67.02626589,607.0669246
67.63931101,612.2363037
68.04800775,615.6823968
68.66105287,620.8513002
69.27409798,626.0199246
70.50018821,636.3563548
71.72627844,646.6917228
72.95236867,657.0260628
74.79150402,672.5257155
75.81324587,681.1357038
76.01759425,682.8576237
77.44803285,694.9103544
79.49151656,712.1264517
80.30891005,719.0122259
80.51325842,720.7336115
81.12630354,725.8976312
81.94369702,732.7826745
82.55674214,737.9462237
82.76109051,739.6673629
83.16978725,743.109576
83.578484,746.5517028
83.78283237,748.2727341
83.98718074,749.9937441
84.19152911,751.7147329
84.60022585,755.1566475
85.0089226,758.5984785
85.21327097,760.3193629
86.4393612,770.6442401
86.64370957,772.3649823
88.07414817,784.4096236
88.48284492,787.8507743
88.68719329,789.5713209
88.89154166,791.2918483
89.50458677,796.453317
89.70893515,798.1737689
89.91328352,799.8942022
91.34372212,811.9367186
91.95676723,817.0975249
92.16111561,818.8177579
92.36546398,820.5379732
92.56981235,822.2581708
92.77416072,823.9783508
93.18285746,827.4186583
94.00025095,834.2990656
97.67852164,865.257579
97.88287001,866.9773421
98.7002635,873.8562369
99.92635373,884.1741135
100.1307021,885.893706

==> Gamma0t2_vs_kappa0d_mSB_8.csv <==
65.356349,583.2514075
66.20513276,590.2721125
66.4173287,592.0271992
67.05391651,597.2922478
67.26611245,599.0471942
67.47830839,600.8021061
68.75148402,611.3308626
70.02465965,621.8584248
70.23685559,623.6129052
71.51003122,634.1391251
71.72222715,635.8933862
72.35881497,641.1559865
73.84418654,653.4343402
74.05638248,655.1882734
74.69297029,660.4499008
76.60273374,676.2332666
76.81492967,677.9868367
77.23932155,681.4938962
77.45151749,683.247386
77.66371343,685.0008493
77.87590937,686.7542862
78.0881053,688.5076968
80.42226063,707.7935209
80.8466525,711.2997086
81.69543626,718.3117918
82.11982813,721.8176892
82.54422001,725.3234917
82.96861189,728.8292002
84.66617939,742.8511127
84.87837533,744.6037499
85.30276721,748.1089575
87.63692253,767.3860433
87.84911847,769.1383779
88.69790222,776.1475084
89.75888191,784.9084612
91.66864536,800.6769214
94.42719256,823.450849
95.06378037,828.7059278
95.27597631,830.4575848
95.70036819,833.960845
95.91256412,835.7124485
96.12476006,837.4640344
97.18573975,846.2217014
97.61013163,849.7246471
98.03452351,853.2275246
99.73209101,867.2383626

==> Gamma0t_vs_ln_ak0_PT_alphaFixed_2.csv <==
7.842686323031776	58.13080194118024
7.899832549899943	58.492289272270924
7.953888866911677	58.83411909383943
8.005172347364876	59.158315449389484
8.05395363217738	59.46660524455129
8.100465575601193	59.76047368317822
8.144909967835437	60.04120735235345
8.187462826064639	60.3099281175688
8.228278604850152	60.567620083959966
8.26749358036784	60.81515125880828
8.305228595695786	61.053291117635155
8.341591306661837	61.28272496952921
8.376678033467428	61.504065796921026
8.410575298318777	61.717864084489676
8.44336111087011	61.92461603353861
8.475106049540404	62.124770469943755
8.505874176407227	62.3187346872985
8.53572381549852	62.506879416304955
8.564708218249455	62.68954307263222
8.592876135202722	62.867035405398255
8.620272309370069	63.0396406449667
8.646937903793747	63.20762023029962
8.672910873565785	63.371215181494826
8.698226290744548	63.530648171489034
8.722916629148749	63.686125341564164
8.747012014831409	63.83783789775384
8.770540447080203	63.98596351912878
8.793527994010494	64.13066760394705
8.815998966177599	64.27210437556255
8.837976071107446	64.41041786661185
8.85948055120831	64.54574279720785
8.880532307163254	64.67820536054785
8.901150008599833	64.80792392740618
8.921351193579477	64.93500967935688
8.941152358235124	65.05956717920601

==> Gamma0t_vs_ln_ak0_PT_alphaFixed_3.csv <==
8.248488656342303	54.72548683273156
8.305616155341001	55.088095017798366
8.359655715153702	55.43097479165178
8.410924113575208	55.75615801611875
8.459691752288892	56.06537822215147
8.506191289796432	56.36012627378544
8.550624354580389	56.64169362950216
8.59316682905409	56.91120637555443
8.633973054565388	57.169652296609385
8.673179211489693	57.41790262576991
8.710906061293821	57.65672968132602
8.747261189850366	57.88682128960966
8.782340857052313	58.10879267197532
8.816231532836783	58.32319631272398
8.849011181331878	58.530530205946256
8.880750341120041	58.73124479065707
8.911513039270007	58.9257488168393
8.941357568918777	59.11441433422797
8.970337154140314	59.29758095667715
8.998500521155663	59.47555952476317
9.025892391283838	59.6486352657161
9.052553908157398	59.81707053124441
9.07852300944909	59.98110717914639
9.103834751539624	60.140968652906324
9.12852159409935	60.29686180409129
9.152613650380177	60.44897849479425
9.17613890805928	60.59749701122468
9.19912342469687	60.74258331453661
9.22159150123121	60.88439215087338
9.243565836407312	61.0230680392226
9.265067664599751	61.158746152871544
9.286116879127269	61.29155310792315
9.306732142854191	61.42160767038748
9.326930987619699	61.54902139173257
9.346729903822443	61.67389918140731

==> Gamma0t_vs_ln_ak0_PT_alphaFixed_4.csv <==
8.536467043436542	52.597270730109145
8.59357809146451	52.96063859980582
8.647602930895957	53.304230190180704
8.698858080092734	53.63008260953906
8.74761373069287	53.939933840142814
8.794102369321966	54.235278552975245
8.838525482462442	54.517411486067815
8.88105883418235	54.78746156961944
8.921856666410443	55.04641906945935
8.96105507539123	55.29515739540793
8.998774750918932	55.534450785191126
9.035123217428108	55.7649887657424
9.070196681844422	55.987388071767455
9.104081568197165	56.20220253980068
9.136855800627902	56.409931376814384
9.168589882728996	56.6110261135952
9.199347810818775	56.80589648616465
9.229187850900258	56.99491543759572
9.258163203013385	57.17842339348162
9.286322572014749	57.35673193404145
9.313710660167821	57.53012696222195
9.340368594054837	57.69887144857714
9.366334296046434	57.86320781899589
9.391642808750968	58.023360039620826
9.416326579409679	58.179535443894096
9.440415710028761	58.33192633907464
9.46393817808549	58.48071142341128
9.486920031867195	58.62605704013039
9.509385563863285	58.76811829027565
9.531357465104419	58.907040023042455
9.552856962907185	59.04295771943875
9.57390394412036	59.17599828276785
9.594517065666336	59.306280747478084
9.614713853917602	59.43391691628929
9.634510794234771	59.55901193413072

==> Gamma0t_vs_piKappa_over_alpha_100.csv <==
"pi_kappa_over_alpha","Gamma0_t"
62.82140477056526,129.02520177657664
63.14027796934712,129.652078921174
63.46240475700557,130.28534752769124
63.78783518454771,130.92510546432692
64.11662033485224,131.57145260470344
64.44881234939854,132.22449087944432
64.7844644558307,132.88432432934923
65.12363099638742,133.55105916022612
65.46636745722944,134.22480379944022
65.8127304986979,134.90566895424314
66.16277798653837,135.59376767194772
66.51656902412618,136.28921540201688
66.87416398573154,136.99213006013835
67.23562455086297,137.7026320943587
67.60101373973069,138.42084455335555
67.97039594987233,139.14689315692758
68.34383699398599,139.88090636878792
68.72140413901721,140.62301547174854
69.10316614654843,141.37335464538745
69.4891933145422,142.13206104629555
69.87955752049113,142.8992748910028
70.27433226603019,143.67513954168882
70.67359272306972,144.45980159478782
71.07741578150967,145.25341097260164
71.48588009859895,146.05612101804132
71.89906615000623,146.8680885926221
72.31705628267179,147.6894741778422
72.73993476951367,148.52044198008397
73.16778786606403,149.36116003917888
73.60070386911575,150.21180034078725
74.03877317746326,151.07253893275018
74.48208835482505,151.9435560455776
74.93074419503996,152.8250362172448
75.38483778963365,153.71716842247812
75.84446859785643,154.6201462067195
76.30973851929863,155.53416782496748
76.78075196919455,156.45943638570319
77.25761595653218,157.39616000011966
77.74044016509116,158.34455193688314
78.22933703753816,159.30483078266715
78.72442186271456,160.27722060871105
79.22581286625942,161.26195114366894
79.73363130471658,162.25925795302624
80.24800156328381,163.26938262537715
80.76905125736923,164.29257296587056
81.29691133812901,165.32908319714673
81.8317162021699,166.37917416810578
82.37360380560932,167.44311357086477
82.92271578269649,168.52117616628053
83.47919756920868,169.6136440184338
84.04319853084823,170.72080673849214
84.61487209687871,171.84296173839164
85.19437589925096,172.98041449479973
85.78187191748385,174.13347882384787
86.37752662957999,175.30247716714888
86.98151116927083,176.48774088964166
87.5940014899036,177.6896105898362
88.2151785352994,178.90843642306396
88.84522841793098,180.14457843837204
89.48434260478852,181.39840692973544
90.13271811132302,182.6703028022999
90.79055770388021,183.96065795440947
91.4580701110614,185.26987567621438
92.13547024447395,186.59837106570237
92.82297942936161,187.9465714630448
93.52082564563433,189.31491690420148
94.229243779849,190.70386059478432
94.94847588872523,192.11386940523704
95.67877147481754,193.5454243884552
96.42038777500284,194.99902132103472
97.17359006248363,196.4751712694119
97.93865196305111,197.97440118223287
98.71585578640045,199.49725451037494
99.50549287333936,201.04429185612778
100.30786395978775,202.616091653139
101.12327955852246,204.21325087882775
101.95206035968431,205.8363858010775
102.79453765113263,207.4861327611365
103.65105375980325,209.16314899477533
104.52196251530454,210.86811349388506
105.40762973706977,212.60172791084204
106.30843374647316,214.36471750811504
107.22476590541484,216.15783215575675
108.1570311829841,217.98184737959525
109.1056487519231,219.83756546312986
110.07105261673486,221.72581660633816
111.05369227541102,223.64746014481787
112.0540334168971,225.60338583292258
113.07255865656589,227.59451519479882
114.10976831213728,229.62180294750559
115.16618122266244,231.68623850068786
116.2423356133846,233.78884753758607
117.33879000950269,235.93069368250687
118.45612420209187,238.11288026023823
119.59494026968659,240.33655215328983
120.75586365930174,242.6028977632569
121.93954433096442,244.91315108306654
123.1466579701494,247.2685938873537
124.37790727286215,249.6705580487457
125.6340233084961,252.1204279884076


==> Gamma0t_vs_piKappa_over_alpha_200.csv <==
"pi_kappa_over_alpha","Gamma0_t"
62.82961573339966,130.8464020110559
63.14854609169845,131.4775634357732
63.47073082198902,132.1151875294975
63.796219991198754,132.75937374129413
64.1250646985551,133.41022356962475
64.45731710232894,134.06784061539227
64.79303044741356,134.732330636641
65.13225909376996,135.4038016049737
65.47505854577068,136.0823637637479
65.82148548247477,136.7681296881173
66.17159778886929,137.4612143469874
66.52545458811309,138.16173516695628
66.88311627482065,138.86981209831583
67.24464454942544,139.58556768319042
67.61010245366394,140.30912712589512
67.97955440722278,141.04061836559748
68.35306624559415,141.78017215137174
68.73070525918628,142.5279221197381
69.1125402337372,143.2840048747826
69.49864149208344,144.0485600709596
69.88908093733646,144.82173049868132
70.28393209752284,145.60366217280472
70.68327017174619,146.39450442413113
71.08717207793163,147.19440999403804
71.49571650221685,148.00353513237027
71.90898395005597,148.8220396987208
72.32705679910606,149.65008726723954
72.75001935396945,150.48784523511483
73.17795790286789,151.33548493487726
73.61096077632901,152.19318175068537
74.04911840796852,153.06111523875765
74.4925233974563,153.93946925212532
74.9412705757583,154.82843206988701
75.39545707275073,155.72819653115607
75.85518238730816,156.63896017390132
76.32054845997132,157.5609253788898
76.79165974830629,158.49429951895237
77.2686233050721,159.4392951138029
77.75154885931961,160.39612999065352
78.24054890055072,161.36502745088112
78.73573876607325,162.34621644301166
79.23723673169444,163.33993174230446
79.74516410590235,164.3464141372315
80.25964532769329,165.36591062316302
80.78080806821028,166.39867460358525
81.30878333636747,167.4449660991955
81.84370558864399,168.50505196523628
82.38571284324009,169.5792061174483
82.93494679879976,170.66770976704615
83.491552957914,171.7708516651376
84.05568075563065,172.88892835703294
84.62748369320983,174.02224444691467
85.20711947737577,175.17111287336272
85.79475016533092,176.33585519625828
86.39054231581204,177.516801895618
86.99466714648439,178.71429268294176
87.607300697986,179.92867682568854
88.22862400495276,181.16031348553167
88.85882327437281,182.40957207108028
89.49809007163964,183.67683260579378
90.14662151469422,184.9624861118582
90.80462047666968,186.26693501083815
91.47229579747594,187.59059354196577
92.14986250478805,188.9338881989788
92.83754204492922,190.29725818647418
93.53556252416939,191.68115589680198
94.24415896099201,193.08604740858638
94.96357354991437,194.5124130080255
95.69405593748436,195.96074773419437
96.43586351111388,197.43156194964953
97.18926170145107,198.92538193771546
97.95452429903754,200.442750527919
98.73193378604422,201.98422775113232
99.52178168393021,203.55039152608205
100.32436891792334,205.14183837899128
101.14000619928005,206.7591841982343
101.96901442634449,208.40306502600714
102.81172510549418,210.07413788914874
103.66848079313282,211.77308167139063
104.5396355599676,213.50059802946328
105.42555547889344,215.25741235565422
106.32661913789627,217.04427478958752
107.24321817948514,218.86196128218597
108.17575786826782,220.7112747149817
109.12465768839807,222.59304607816313
110.09035197274513,224.50813571098524
111.07329056576738,226.45743460842652
112.07393952221638,228.44186579825734
113.09278184395087,230.46238579298475
114.13031825730786,232.5199861214646
115.1870680336605,234.61569494532876
116.263569855986,236.7505787657519
117.36038273448443,238.9257442265069
118.4780869745155,241.1423400196994
119.61728520037734,243.40155890107042
120.77860343871997,245.70463982228227
121.9626922656873,248.0528701881857
123.17022802220379,250.44758824769647
124.40191410217545,252.89018562759486
125.65848231876122,255.3821100193141


==> Gamma0t_vs_piKappa_over_alpha_40.csv <==
"pi_kappa_over_alpha","Gamma0_t"
62.71828167739833,123.57941282141914
63.036030882768024,124.16343437170347
63.357010959013415,124.75305422716117
63.68127129680504,125.34835006352168
64.00886229373494,125.9494008913352
64.33983537988543,126.55628707967561
64.67424304416936,127.16909038004414
65.01213886146748,127.78789395044873
65.35357752059117,128.412782379633
65.69861485309855,129.04384171142306
66.0473078629937,129.68115946915844
66.39971475733974,130.32482468016812
66.75589497781732,130.9749279002489
67.11590923326185,131.63156123809745
67.4798195332135,132.29481837964337
67.84768922251541,132.9647946122225
68.21958301699688,133.64158684852484
68.5955670402799,134.3252936502437
68.97570886174836,135.0160152513443
69.36007753572073,135.7138535808611
69.74874364186917,136.418912285125
70.14177932692851,137.1312967493086
70.5392583477408,137.8511141181678
70.94125611568276,138.57847331584486
71.34784974252463,139.31348506458275
71.75911808777087,140.05626190218672
72.17514180753517,140.8069181980504
72.59600340500323,141.56557016754556
73.02178728253928,142.33233588455357
73.45257979549373,143.10733529189375
73.88846930777096,143.8906902093776
74.32954624921861,144.68252433919122
74.77590317490079,145.4829632682755
75.22763482632003,146.29213446734076
75.6848381946543,147.11016728611403
76.14761258607676,147.9371929443746
76.61605968922808,148.77334451828781
77.09028364491216,149.61875692149496
77.57039111808805,150.47356688036018
78.05649137223126,151.3379129027112
78.54869634613927,152.21193523934045
79.04712073325693,153.0957758374553
79.55188206359718,153.9895782851772
80.06310078833341,154.8934877460937
80.58090036713912,155.80765088275848
81.10540735834931,156.7322157679125
81.6367515120175,157.667331782066
82.17506586593895,158.61314949592847
82.72048684470849,159.56982053600515
83.27315436187675,160.53749743148967
83.83321192526317,161.51633344036875
84.40080674547778,162.5064823524176
84.97608984769506,163.5080982664963
85.5592161867124,164.52133533925414
86.15034476531336,165.54634750201166
86.74963875594008,166.5832881422034
87.35726562566019,167.6323097453331
87.97339726439117,168.69356349290163
88.59821011631782,169.76719881121267
89.23188531440591,170.8533628653301
89.87460881787642,171.95219999174577
90.52657155245865,173.0638510624998
91.187969553186,174.1884527725673
91.8590041094323,175.3261368412629
92.5398819118105,176.47702911720154
93.23081520046237,177.64124857496193
93.93202191416138,178.8189061900039
94.64372583951884,180.01010367655078
95.36615675943314,181.21493207103487
96.09955059973791,182.43347014125575
96.8441495727891,183.6657825985741
97.60020231647309,184.91191808717934
98.36796402681057,186.17190692065643
99.1476965819639,187.44575853162823
99.93966865501703,188.73345859505815
100.74415581237106,190.03496577971285
101.56144059396716,191.35020807514172
102.39181257078965,192.67907863311953
103.23556837418585,194.0214310525643
104.0930116904312,195.37707402517736
104.96445321262755,196.74576524507677
105.85021054038792,198.12720446903245
106.75060801577179,199.5210255939877
107.6659764814985,200.92678759463942
108.5966529444745,202.3439641350448
109.54298012398479,203.7719316333966
110.50530585933632,205.20995551682913
111.48398234607586,206.65717435158064
112.47936516283208,208.11258147073323
113.49181204196911,209.57500364414366
114.52168132607196,211.04307623925908
115.56933003814522,212.51521420237637
116.6351114754076,213.98957804114502
117.71937221351595,215.46403380233102
118.8224483783609,216.93610580296
119.94466100407723,218.40292057318686
121.08631024565369,219.86114008581157
122.24766814843949,221.30688185355118
123.42896958927159,222.7356228345558
124.63040088695763,224.14208324913696


==> Gamma0t_vs_piKappa_over_alpha_400.csv <==
"pi_kappa_over_alpha","Gamma0_t"
62.83133318539132,132.35528211225795
63.150273772477426,132.98739023261874
63.47246885328996,133.62597617170638
63.79796849692955,134.27113969839152
64.12682380484874,134.92298263951332
64.45908693759672,135.58160893320243
64.79481114240006,136.24712468387085
65.13405078160967,136.9196382189288
65.47686136204615,137.59926014729274
65.82329956527677,138.2861034197509
66.17342327885872,138.9802833912553
66.52729162858475,139.6819178852123
66.88496501176914,140.39112725984725
67.24650513161296,141.10803447672103
67.61197503269034,141.83276517148147
67.98143913759766,142.5654477269335
68.3549632848116,143.30621334851924
68.73261476780158,144.05519614229894
69.11446237544632,144.81253319553224
69.500576433805,145.57836465995965
69.89102884929629,146.3528338378912
70.28589315334158,147.13608727121408
70.68524454852944,147.92827483343305
71.08915995636335,148.72954982486746
71.49771806665588,149.54006907113052
71.91099938863562,150.35999302502327
72.3290863038373,151.18948587198358
72.7520631208475,152.0287156392342
73.18001613198254,152.8778543087832
73.6130336719787,153.73707793443566
74.05120617877849,154.60656676298424
74.49462625650078,155.48650535975358
74.94338874068711,156.37708273868174
75.39759076592037,157.2784924971316
75.8573318359176,158.1909329556342
76.32271389620256,159.1146073027747
76.79384140947035,160.04972374544516
77.27082143376,160.99649566469466
77.7537637035592,161.95514177742453
78.24278071396911,162.92588630418376
78.73798780806544,163.90895914333572
79.23950326759834,164.90459605188042
79.74744840718041,165.91303883323025
80.26194767212098,166.9345355322534
80.783128740072,167.96934063791576
81.31112262665991,169.01771529386778
81.8460637952876,170.07992751734363
82.38809027129875,171.15625242675569
82.93734376070928,172.24697247839273
83.49396977371966,173.3523777126473
84.05811775323441,174.4727660102234
84.6299412086276,175.60844335880057
85.2095978550052,176.75972413065418
85.79724975823014,177.92693137176147
86.39306348599023,179.1103971029517
86.9972102652043,180.3104626336892
87.6098661460796,181.52747888911247
88.23121217314996,182.76180675098658
88.86143456364465,184.0138174132654
89.50072489355618,185.283892752998
90.1492802917982,186.57242571735816
90.80730364286661,187.87982072761986
91.47500379844156,189.20649410095166
92.1525957983941,190.55287449095272
92.84030110168842,191.91940334790937
93.53834782770087,193.30653539981012
94.24697100850807,194.71473915521955
94.96641285272993,196.1444974291783
95.69692302155029,197.59630789336882
96.43875891757563,199.07068365186376
97.19218598723387,200.5681538438541
97.95747803745996,202.08926427484525
98.73491756746157,203.63457807790095
99.52479611640935,205.20467640661707
100.3274146279512,206.80015916161642
101.14308383250764,208.42164575247142
101.97212464836824,210.0697758970855
102.81486860267749,211.74521046070103
103.67165827346977,213.44863233684316
104.54284775399171,215.18074737266568
105.42880314063416,216.9422853413319
106.32990304588645,218.73400096424365
107.2465391378223,220.5566749861237
108.17911670773326,222.41111530617007
109.12805526763717,224.29815816872014
110.09378917951292,226.21866941711258
111.07676831824404,228.17354581469255
112.07745877039694,230.16371643719398
113.09634357111456,232.190144141038
114.13392348157241,234.25382711242028
115.19071780962699,236.35580050242197
116.26726527648162,238.49713815376782
117.36412493240863,240.67895442528058
118.48187712479854,242.9024061205419
119.6211245220582,245.16869452776916
120.78249319715303,247.47906757846184
121.96663377488737,249.83482213296506
123.17422264733968,252.23730640173986
124.40596326222357,254.6879225118341
125.66258748933149,257.1881292288156


==> Gamma0t_vs_piKappa_over_alpha_600.csv <==
"pi_kappa_over_alpha","Gamma0_t"
62.83162744428688,133.19732636112258
63.150569661116116,133.82960150110193
63.4727663897834,134.46835722158187
63.79826769969234,135.11369334707433
64.12712469260518,135.7657117614929
64.4593895293879,136.42451646152102
64.79511545759091,137.09021361164818
65.13435683989637,137.7629116009356
65.47716918346377,138.44272110157462
65.82360917020696,139.12975512930402
66.17373468803785,139.8241291057567
66.52760486311213,140.52596092280626
66.88528009311541,141.23537100898977
67.24682208162909,141.9524823980858
67.61229387361638,142.67742079992794
67.98175989207219,143.41031467354108
68.35528597588117,144.15129530268908
68.73293941893067,144.90049687392704
69.11478901052737,145.6580565572555
69.5009050771689,146.42411458947876
69.89135952572325,147.19881436037332
70.286225888072,147.98230250177753
70.68557936727558,148.77472897971916
71.08949688532108,149.57624718970143
71.49805713251675,150.38701405527576
71.91134061859954,151.2071901300333
72.32942972562543,152.03693970315484
72.75240876271566,152.8764309086648
73.18036402273498,153.7258358385412
73.61338384098237,154.58533065984247
74.05155865597776,155.4550957360176
74.49498107243265,156.33531575257476
74.94374592649686,157.22617984729337
75.39795035337787,158.12788174517118
75.85769385743393,159.040619898309
76.32307838484758,159.96459763094535
76.79420839899028,160.90002328986265
77.27119095859632,161.84711040040025
77.75413579886758,162.8060778283172
78.24315541563928,163.77714994776437
78.73836515274179,164.76055681563594
79.2398832927011,165.75653435258394
79.74783115092767,166.76532453099605
80.26233317355141,167.78717557025016
80.78351703906854,168.82234213957724
81.31151376397422,169.87108556887972
81.84645781256525,170.93367406787266
82.38848721110566,172.01038295393303
82.93774366655883,173.10149488906342
83.49437269010095,174.20730012639874
84.05852372564172,175.3280967667072
84.63035028359056,176.46419102536058
85.21001008012045,177.61589751027756
85.79766518219422,178.7835395113683
86.39348215863339,179.96744930203934
86.99763223752608,181.16796845335094
87.6102914702854,182.3854481614479
88.23164090268935,183.620249588925
88.86186675325102,184.87274422082317
89.50116059928804,186.14331423599222
90.14971957108223,187.43235289460125
90.80774655454226,188.74026494262006
91.4754504028078,190.0674670341465
92.15304615725768,191.41438817250398
92.84075527841456,192.78147017109052
93.53880588726584,194.16916813501783
94.24743301755404,195.5779509646443
94.96687887962221,197.00830188216992
95.69739313643713,198.46071898253695
96.43923319245026,199.93571580995294
97.19266449599982,201.43382196143975
97.95796085599878,202.95558371889538
98.73540477370372,204.50156471125504
99.52528779040853,206.07234660843548
100.32791085196179,207.6685298488567
101.14358469106561,209.2907344024526
101.97263022837613,210.93960057120609
102.81537899349317,212.6157898293794
103.67217356699942,214.3199857057553
104.54336804478704,216.05289471035908
105.42932852599475,217.81524730830236
106.3304336259665,219.6077989435643
107.24707501574308,221.43133111572618
108.17965798970079,223.286652512881
109.12860206306604,225.17460020416755
110.09434160115609,227.0960408956212
111.07732648232945,229.05187225330033
112.07802279677107,231.04302429792793
113.09691358339333,233.07046087560101
114.13449960730028,235.1351812094512
115.19130018044432,237.2382215375029
116.26785402830087,239.3806568423677
117.36472020560032,241.5636026788384
118.48247906438739,243.78821710590944
119.62173327792985,246.05570273024975
120.78310892427277,248.36730886870345
121.96725663353074,250.72433383798378
123.1748528033365,253.12812738037618
124.40660088721623,255.58009323496825
125.66323276104806,258.0816918646953


==> Gamma0t_vs_piKappa_over_alpha_800.csv <==
"pi_kappa_over_alpha","Gamma0_t"
62.831727644077034,133.78739759352868
63.15067040142409,134.4197278661199
63.47286767646557,135.05853973172873
63.798369538700705,135.703933034773
64.1272270899894,136.35600967957257
64.45949249129747,137.01487368373327
64.79521899027736,137.68063123319885
65.13446094971552,138.35339073903324
65.47727387687806,139.03326289599624
65.82371445378793,139.72036074297876
66.17384056846846,140.4147997253676
66.52771134718938,141.11669775941155
66.88538718775301,141.82617529866425
67.24692979385995,142.5433554025822
67.61240221059553,143.2683638073604
67.98186886107959,144.00132899909067
68.3553955843246,144.7423822893325
68.73304967434873,145.49165789318926
69.11489992059263,146.2492930099874
69.50101664969102,147.01542790666088
69.8914717686523,147.7902060039463
70.28633880950188,148.57377396550115
70.68569297544742,149.36628179005982
71.08961118862686,150.16788290675052
71.49817213950303,150.97873427369953
71.91145633797126,151.7989964800555
72.32954616624983,152.62883385157357
72.75252593362634,153.46841455990509
73.18048193313611,154.3179107357446
73.61350250025295,155.17749858599535
74.05167807367611,156.04735851511967
74.495101258301,156.92767525084972
74.94386689046611,157.81863797444313
75.3980721055724,158.7204404556758
75.85781640817679,159.63328119277432
76.32320174466554,160.5573635575
76.79433257861949,161.49289594560767
77.27131596898755,162.4400919329115
77.7542616511922,163.39917043720556
78.24328212129517,164.37035588629436
78.73849272335947,165.35387839240596
79.24001174015011,166.34997393327123
79.74796048732317,167.35888454016884
80.26246341126095,168.38085849325023
80.78364819071916,169.4161505244764
81.31164584245968,170.46502202851303
81.84659083105367,171.5277412819529
82.38862118304728,172.6045836712491
82.93787860569415,173.69583192976762
83.49450861046913,174.8017763843866
84.05866064158921,175.92271521209443
84.63048820978022,177.0589547070621
85.21014903154091,178.21080955869317
85.79780517416941,179.37860314118018
86.39362320683286,180.5626678151279
86.99777435797526,181.76334524183312
87.61043467937648,182.9809867108457
88.23178521719262,184.21595348147036
88.86201219032645,185.46861713890513
89.50130717649753,186.73935996575548
90.14986730640211,188.02857532970214
90.8078954663766,189.33666808814945
91.47560051000183,190.66405501072757
92.15319747911215,192.01116522057464
92.84090783470043,193.37844065537982
93.53895969823968,194.76633654922736
94.24758810397402,196.17532193634503
94.9670352627648,197.60588017792674
95.69755083811435,199.0585095132731
96.43939223502792,200.53372363656794
97.19282490241625,202.03205230069457
97.95812264978457,203.55404194958064
98.7355679790023,205.1002563806574
99.52545243199745,206.67127743911985
100.3280769552751,208.26770574578245
101.14375228221732,209.8901614604436
101.97279933418451,211.53928508279444
102.81554964150624,213.21573829304583
103.67234578552156,214.9202048345896
104.54354186290709,216.6533914411667
105.4295039736149,218.41602881118234
106.33061073383304,220.20887263199015
107.2472538154783,222.0327046571588
108.17983851383649,223.88833383994785
109.1287843450786,225.77659752644354
110.09452567550346,227.69836271205037
111.07751238448957,229.65452736529775
112.07821056328262,231.64602182320857
113.09710325189828,233.67381026278073
114.13469121658851,235.73889225347244
115.19149377050071,237.84230439594
116.26804964035479,239.98512205267065
117.36491788217774,242.16846117658002
118.48267884936537,244.3934802441033
119.62193521659451,246.66138229981553
120.78331306337986,248.97341712015844
121.96746302136987,251.33088350444874
123.17506148979871,253.73513170198922
124.40681192386535,256.187565984809
125.66344620119602,258.6896473763297


==> snap_t0.csv <==
"x","psi2","V"
0.,0.,0.
0.06301575393848463,0.11604821847573496,0.
0.12603150787696926,0.4462366328740795,0.
0.18904726181545387,0.9394749047844225,0.
0.2520630157539385,1.5194438505828245,0.
0.31507876969242316,2.0964043746002945,0.
0.37809452363090773,2.581082876867165,0.
0.44111027756939236,2.8984846343060577,0.
0.504126031507877,2.9994977989763836,0.
0.5671417854463616,2.868492516704314,0.
0.6301575393848463,2.5257393479123076,0.
0.693173293323331,2.0242727863054255,0.
0.7561890472618155,1.441685185875815,0.
0.8192048012003001,0.8681208289842282,0.
0.8822205551387847,0.3923278237290432,0.
0.9452363090772694,0.08792603256419561,0.
1.008252063015754,0.0020158074258566547,0.
1.0712678169542387,0.14789011161574392,0.
1.1342835708927232,0.5029776881136672,0.
1.197299324831208,1.0123355296619716,0.
1.2603150787696926,1.597150257710653,0.
1.3233308327081772,2.166932984519784,0.
1.386346586646662,2.633520736878318,0.
1.4493623405851466,2.924717989059885,0.
1.512378094523631,2.9954675388446437,0.
1.5753938484621155,2.8348222473165046,0.
1.6384096024006003,2.4676388991182563,0.
1.7014253563390849,1.9507320907049932,0.
1.7644411102775694,1.3640832587867378,0.
1.8274568642160542,0.7984650835785303,0.
1.8904726181545388,0.34139615362696485,0.
1.9534883720930234,0.0635991390498025,0.
2.016504126031508,0.,3.
2.0795198799699923,0.,3.
2.1425356339084773,0.,3.
2.205551387846962,0.,3.
2.2685671417854465,0.,3.
2.331582895723931,0.,3.
2.394598649662416,0.,3.
2.4576144036009,0.,3.
2.5206301575393852,0.,3.
2.58364591147787,0.,3.
2.6466616654163544,0.,3.
2.709677419354839,0.,3.
2.772693173293324,0.,3.
2.835708927231808,0.,3.
2.898724681170293,0.,3.
2.9617404351087773,0.,3.
3.024756189047262,0.,3.
3.087771942985747,0.,3.
3.150787696924231,0.,3.
3.213803450862716,0.,3.
3.2768192048012006,0.,3.
3.339834958739685,0.,3.
3.4028507126781697,0.,3.
3.4658664666166548,0.,3.
3.528882220555139,0.,3.
3.591897974493624,0.,3.
3.6549137284321085,0.,3.
3.717929482370593,0.,3.
3.7809452363090776,0.,3.
3.8439609902475627,0.,3.
3.906976744186047,0.,3.
3.969992498124532,0.,3.
4.033008252063016,0.,3.
4.0960240060015005,0.,3.
4.159039759939985,0.,3.
4.222055513878471,0.,3.
4.285071267816955,0.,3.
4.348087021755439,0.,3.
4.411102775693924,0.,3.
4.474118529632409,0.,3.
4.537134283570893,0.,3.
4.600150037509378,0.,3.
4.663165791447862,0.,3.
4.726181545386347,0.,3.
4.789197299324832,0.,3.
4.852213053263316,0.,3.
4.9152288072018,0.,3.
4.978244561140286,0.,3.
5.0412603150787705,0.,3.
5.104276069017255,0.,3.
5.16729182295574,0.,3.
5.230307576894224,0.,3.
5.293323330832709,0.,3.
5.356339084771194,0.,3.
5.419354838709678,0.,3.
5.482370592648162,0.,3.
5.545386346586648,0.,3.
5.608402100525132,0.,3.
5.671417854463616,0.,3.
5.734433608402101,0.,3.
5.797449362340586,0.,3.
5.86046511627907,0.,3.
5.9234808702175545,0.,3.
5.98649662415604,0.,3.
6.049512378094524,0.,0.
6.112528132033009,0.,0.
6.175543885971494,0.,0.
6.238559639909978,0.,0.
6.301575393848462,0.,0.
6.364591147786948,0.,0.
6.427606901725432,0.,0.
6.490622655663916,0.,0.
6.553638409602401,0.,0.
6.616654163540886,0.,0.
6.67966991747937,0.,0.
6.742685671417855,0.,0.
6.8057014253563395,0.,0.
6.8687171792948245,0.,0.
6.9317329332333095,0.,0.
6.994748687171794,0.,0.
7.057764441110278,0.,0.
7.120780195048763,0.,0.
7.183795948987248,0.,0.
7.246811702925732,0.,0.
7.309827456864217,0.,0.
7.372843210802701,0.,0.
7.435858964741186,0.,0.
7.498874718679671,0.,0.
7.561890472618155,0.,0.
7.624906226556639,0.,0.
7.687921980495125,0.,0.
7.7509377344336094,0.,0.
7.813953488372094,0.,0.
7.876969242310579,0.,0.
7.939984996249064,0.,0.
8.003000750187548,0.,0.
8.066016504126033,0.,0.
8.129032258064518,0.,0.
8.192048012003001,0.,0.
8.255063765941486,0.,0.
8.31807951987997,0.,0.
8.381095273818456,0.,0.
8.444111027756941,0.,0.
8.507126781695424,0.,0.
8.57014253563391,0.,0.
8.633158289572394,0.,0.
8.696174043510878,0.,0.
8.759189797449364,0.,0.
8.822205551387848,0.,0.
8.885221305326333,0.,0.
8.948237059264818,0.,0.
9.011252813203301,0.,0.
9.074268567141786,0.,0.
9.137284321080271,0.,0.
9.200300075018756,0.,0.
9.263315828957241,0.,0.
9.326331582895724,0.,0.
9.38934733683421,0.,0.
9.452363090772694,0.,0.
9.51537884471118,0.,0.
9.578394598649664,0.,0.
9.641410352588148,0.,0.
9.704426106526633,0.,0.
9.767441860465118,0.,0.
9.8304576144036,0.,0.
9.893473368342086,0.,0.
9.956489122280573,0.,0.
10.019504876219056,0.,0.
10.082520630157541,0.,0.
10.145536384096024,0.,0.
10.20855213803451,0.,0.
10.271567891972994,0.,0.
10.33458364591148,0.,0.
10.397599399849964,0.,0.
10.460615153788448,0.,0.
10.523630907726933,0.,0.
10.586646661665418,0.,0.
10.6496624156039,0.,0.
10.712678169542388,0.,0.
10.775693923480873,0.,0.
10.838709677419356,0.,0.
10.901725431357841,0.,0.
10.964741185296324,0.,0.
11.02775693923481,0.,0.
11.090772693173296,0.,0.
11.15378844711178,0.,0.
11.216804201050264,0.,0.
11.279819954988747,0.,0.
11.342835708927232,0.,0.
11.405851462865717,0.,0.
11.468867216804203,0.,0.
11.531882970742688,0.,0.
11.594898724681173,0.,0.
11.657914478619656,0.,0.
11.72093023255814,0.,0.
11.783945986496624,0.,0.
11.846961740435109,0.,0.
11.909977494373596,0.,0.
11.97299324831208,0.,0.
12.036009002250564,0.,0.
12.099024756189047,0.,0.
12.162040510127532,0.,0.
12.225056264066017,0.,0.
12.288072018004502,0.,0.
12.351087771942987,0.,0.
12.414103525881472,0.,0.
12.477119279819956,0.,0.
12.54013503375844,0.,0.
12.603150787696924,0.,0.
12.66616654163541,0.,0.
12.729182295573896,0.,0.
12.792198049512379,0.,0.
12.855213803450864,0.,0.
12.918229557389349,0.,0.
12.981245311327832,0.,0.
13.04426106526632,0.,0.
13.107276819204802,0.,0.
13.170292573143287,0.,0.
13.233308327081772,0.,0.
13.296324081020256,0.,0.
13.35933983495874,0.,0.
13.422355588897226,0.,0.
13.48537134283571,0.,0.
13.548387096774196,0.,0.
13.611402850712679,0.,0.
13.674418604651164,0.,0.
13.737434358589649,0.,0.
13.800450112528134,0.,0.
13.863465866466619,0.,0.
13.926481620405102,0.,0.
13.989497374343587,0.,0.
14.052513128282072,0.,0.
14.115528882220556,0.,0.
14.178544636159042,0.,0.
14.241560390097526,0.,0.
14.30457614403601,0.,0.
14.367591897974496,0.,0.
14.430607651912979,0.,0.
14.493623405851464,0.,0.
14.556639159789949,0.,0.
14.619654913728434,0.,0.
14.682670667666919,0.,0.
14.745686421605402,0.,0.
14.808702175543887,0.,0.
14.871717929482372,0.,0.
14.934733683420855,0.,0.
14.997749437359342,0.,0.
15.060765191297827,0.,0.
15.12378094523631,0.,0.
15.186796699174796,0.,0.
15.249812453113279,0.,0.
15.312828207051764,0.,0.
15.37584396099025,0.,0.
15.438859714928734,0.,0.
15.501875468867219,0.,0.
15.564891222805702,0.,0.
15.627906976744187,0.,0.
15.690922730682672,0.,0.
15.753938484621157,0.,0.
15.816954238559642,0.,0.
15.879969992498127,0.,0.
15.942985746436612,0.,0.
16.006001500375096,0.,0.
16.06901725431358,0.,0.
16.132033008252066,0.,0.
16.19504876219055,0.,0.
16.258064516129036,0.,0.
16.32108027006752,0.,0.
16.384096024006002,0.,0.
16.44711177794449,0.,0.
16.510127531882972,0.,0.
16.57314328582146,0.,0.
16.63615903975994,0.,0.
16.699174793698425,0.,0.
16.762190547636912,0.,0.
16.825206301575395,0.,0.
16.888222055513882,0.,0.
16.951237809452365,0.,0.
17.01425356339085,0.,0.
17.077269317329332,0.,0.
17.14028507126782,0.,0.
17.203300825206306,0.,0.
17.26631657914479,0.,0.
17.329332333083272,0.,0.
17.392348087021755,0.,0.
17.455363840960242,0.,0.
17.51837959489873,0.,0.
17.581395348837212,0.,0.
17.644411102775695,0.,0.
17.70742685671418,0.,0.
17.770442610652665,0.,0.
17.83345836459115,0.,0.
17.896474118529635,0.,0.
17.95948987246812,0.,0.
18.022505626406602,0.,0.
18.08552138034509,0.,0.
18.148537134283572,0.,0.
18.21155288822206,0.,0.
18.274568642160542,0.,0.
18.337584396099025,0.,0.
18.400600150037512,0.,0.
18.463615903975995,0.,0.
18.526631657914482,0.,0.
18.589647411852965,0.,0.
18.65266316579145,0.,0.
18.715678919729935,0.,0.
18.77869467366842,0.,0.
18.841710427606905,0.,0.
18.90472618154539,0.,0.
18.967741935483872,0.,0.
19.03075768942236,0.,0.
19.093773443360842,0.,0.
19.15678919729933,0.,0.
19.219804951237812,0.,0.
19.282820705176295,0.,0.
19.34583645911478,0.,0.
19.408852213053265,0.,0.
19.471867966991752,0.,0.
19.534883720930235,0.,0.
19.59789947486872,0.,0.
19.6609152288072,0.,0.
19.72393098274569,0.,0.
19.786946736684172,0.,0.
19.84996249062266,0.,0.
19.912978244561145,0.,0.
19.975993998499625,0.,0.
20.039009752438112,0.,0.
20.102025506376595,0.,0.
20.165041260315082,0.,0.
20.22805701425357,0.,0.
20.29107276819205,0.,0.
20.354088522130535,0.,0.
20.41710427606902,0.,0.
20.480120030007505,0.,0.
20.54313578394599,0.,0.
20.60615153788447,0.,0.
20.66916729182296,0.,0.
20.73218304576144,0.,0.
20.79519879969993,0.,0.
20.858214553638412,0.,0.
20.921230307576895,0.,0.
20.984246061515382,0.,0.
21.047261815453865,0.,0.
21.110277569392352,0.,0.
21.173293323330835,0.,0.
21.23630907726932,0.,0.
21.2993248312078,0.,0.
21.36234058514629,0.,0.
21.425356339084775,0.,0.
21.48837209302326,0.,0.
21.551387846961745,0.,0.
21.614403600900225,0.,0.
21.67741935483871,0.,0.
21.740435108777195,0.,0.
21.803450862715682,0.,0.
21.86646661665417,0.,0.
21.92948237059265,0.,0.
21.992498124531135,0.,0.
22.05551387846962,0.,0.
22.118529632408105,0.,0.
22.181545386346592,0.,0.
22.24456114028507,0.,0.
22.30757689422356,0.,0.
22.37059264816204,0.,0.
22.43360840210053,0.,0.
22.49662415603901,0.,0.
22.559639909977495,0.,0.
22.62265566391598,0.,0.
22.685671417854465,0.,0.
22.74868717179295,0.,0.
22.811702925731435,0.,0.
22.874718679669922,0.,0.
22.937734433608405,0.,0.
23.00075018754689,0.,0.
23.063765941485375,0.,0.
23.12678169542386,0.,0.
23.189797449362345,0.,0.
23.252813203300825,0.,0.
23.31582895723931,0.,0.
23.3788447111778,0.,0.
23.44186046511628,0.,0.
23.50487621905477,0.,0.
23.567891972993248,0.,0.
23.630907726931735,0.,0.
23.693923480870218,0.,0.
23.756939234808705,0.,0.
23.81995498874719,0.,0.
23.88297074268567,0.,0.
23.94598649662416,0.,0.
24.00900225056264,0.,0.
24.07201800450113,0.,0.
24.135033758439615,0.,0.
24.198049512378095,0.,0.
24.26106526631658,0.,0.
24.324081020255065,0.,0.
24.38709677419355,0.,0.
24.450112528132035,0.,0.
24.51312828207052,0.,0.
24.576144036009005,0.,0.
24.639159789947488,0.,0.
24.702175543885975,0.,0.
24.765191297824458,0.,0.
24.828207051762945,0.,0.
24.891222805701428,0.,0.
24.95423855963991,0.,0.
25.0172543135784,0.,0.
25.08027006751688,0.,0.
25.14328582145537,0.,0.
25.206301575393848,0.,0.
25.269317329332335,0.,0.
25.33233308327082,0.,0.
25.395348837209305,0.,0.
25.45836459114779,0.,0.
25.52138034508627,0.,0.
25.584396099024758,0.,0.
25.647411852963245,0.,0.
25.710427606901728,0.,0.
25.773443360840215,0.,0.
25.836459114778698,0.,0.
25.89947486871718,0.,0.
25.962490622655665,0.,0.
26.02550637659415,0.,0.
26.08852213053264,0.,0.
26.15153788447112,0.,0.
26.214553638409605,0.,0.
26.277569392348088,0.,0.
26.340585146286575,0.,0.
26.403600900225058,0.,0.
26.466616654163545,0.,0.
26.529632408102028,0.,0.
26.59264816204051,0.,0.
26.655663915978998,0.,0.
26.71867966991748,0.,0.
26.781695423855968,0.,0.
26.84471117779445,0.,0.
26.907726931732935,0.,0.
26.97074268567142,0.,0.
27.033758439609905,0.,0.
27.09677419354839,0.,0.
27.159789947486875,0.,0.
27.222805701425358,0.,0.
27.285821455363845,0.,0.
27.348837209302328,0.,0.
27.411852963240815,0.,0.
27.474868717179298,0.,0.
27.53788447111778,0.,0.
27.600900225056268,0.,0.
27.66391597899475,0.,0.
27.726931732933238,0.,0.
27.78994748687172,0.,0.
27.852963240810205,0.,0.
27.915978994748688,0.,0.
27.978994748687175,0.,0.
28.04201050262566,0.,0.
28.105026256564145,0.,0.
28.168042010502628,0.,0.
28.23105776444111,0.,0.
28.294073518379598,0.,0.
28.357089272318085,0.,0.
28.420105026256568,0.,0.
28.48312078019505,0.,0.
28.546136534133534,0.,0.
28.60915228807202,0.,0.
28.672168042010505,0.,0.
28.73518379594899,0.,0.
28.798199549887478,0.,0.
28.861215303825958,0.,0.
28.924231057764445,0.,0.
28.987246811702928,0.,0.
29.050262565641415,0.,0.
29.113278319579898,0.,0.
29.17629407351838,0.,0.
29.239309827456868,0.,0.
29.30232558139535,0.,0.
29.365341335333838,0.,0.
29.42835708927232,0.,0.
29.491372843210804,0.,0.
29.55438859714929,0.,0.
29.617404351087774,0.,0.
29.68042010502626,0.,0.
29.743435858964745,0.,0.
29.806451612903228,0.,0.
29.86946736684171,0.,0.
29.932483120780198,0.,0.
29.995498874718685,0.,0.
30.058514628657168,0.,0.
30.121530382595655,0.,0.
30.184546136534134,0.,0.
30.24756189047262,0.,0.
30.310577644411108,0.,0.
30.37359339834959,0.,0.
30.436609152288078,0.,0.
30.499624906226558,0.,0.
30.562640660165044,0.,0.
30.625656414103528,0.,0.
30.688672168042014,0.,0.
30.7516879219805,0.,0.
30.81470367591898,0.,0.
30.877719429857468,0.,0.
30.94073518379595,0.,0.
31.003750937734438,0.,0.
31.06676669167292,0.,0.
31.129782445611404,0.,0.
31.19279819954989,0.,0.
31.255813953488374,0.,0.
31.31882970742686,0.,0.
31.381845461365344,0.,0.
31.444861215303828,0.,0.
31.507876969242314,0.,0.
31.5708927231808,0.,0.
31.633908477119284,0.,0.
31.696924231057764,0.,0.
31.759939984996254,0.,0.
31.822955738934734,0.,0.
31.885971492873225,0.,0.
31.948987246811708,0.,0.
32.01200300075019,0.,0.
32.07501875468868,0.,0.
32.13803450862716,0.,0.
32.201050262565644,0.,0.
32.26406601650413,0.,0.
32.32708177044261,0.,0.
32.3900975243811,0.,0.
32.453113278319584,0.,0.
32.51612903225807,0.,0.
32.57914478619655,0.,0.
32.64216054013504,0.,0.
32.705176294073524,0.,0.
32.768192048012004,0.,0.
32.83120780195049,0.,0.
32.89422355588898,0.,0.
32.95723930982746,0.,0.
33.020255063765944,0.,0.
33.08327081770443,0.,0.
33.14628657164292,0.,0.
33.2093023255814,0.,0.
33.27231807951988,0.,0.
33.33533383345837,0.,0.
33.39834958739685,0.,0.
33.46136534133534,0.,0.
33.524381095273824,0.,0.
33.587396849212304,0.,0.
33.65041260315079,0.,0.
33.71342835708927,0.,0.
33.776444111027764,0.,0.
33.839459864966244,0.,0.
33.90247561890473,0.,0.
33.96549137284322,0.,0.
34.0285071267817,0.,0.
34.091522880720184,0.,0.
34.154538634658664,0.,0.
34.21755438859716,0.,0.
34.28057014253564,0.,0.
34.34358589647412,0.,0.
34.40660165041261,0.,0.
34.46961740435109,0.,0.
34.53263315828958,0.,0.
34.595648912228064,0.,0.
34.658664666166544,0.,0.
34.72168042010503,0.,0.
34.78469617404351,0.,0.
34.847711927982004,0.,0.
34.910727681920484,0.,0.
34.973743435858964,0.,0.
35.03675918979746,0.,0.
35.09977494373594,0.,0.
35.162790697674424,0.,0.
35.225806451612904,0.,0.
35.28882220555139,0.,0.
35.35183795948988,0.,0.
35.41485371342836,0.,0.
35.47786946736685,0.,0.
35.54088522130533,0.,0.
35.60390097524381,0.,0.
35.6669167291823,0.,0.
35.729932483120784,0.,0.
35.79294823705927,0.,0.
35.85596399099775,0.,0.
35.91897974493624,0.,0.
35.981995498874724,0.,0.
36.045011252813204,0.,0.
36.10802700675169,0.,0.
36.17104276069018,0.,0.
36.23405851462866,0.,0.
36.297074268567144,0.,0.
36.36009002250563,0.,0.
36.42310577644412,0.,0.
36.4861215303826,0.,0.
36.549137284321084,0.,0.
36.61215303825957,0.,0.
36.67516879219805,0.,0.
36.73818454613654,0.,0.
36.801200300075024,0.,0.
36.86421605401351,0.,0.
36.92723180795199,0.,0.
36.99024756189048,0.,0.
37.053263315828964,0.,0.
37.116279069767444,0.,0.
37.17929482370593,0.,0.
37.24231057764442,0.,0.
37.3053263315829,0.,0.
37.368342085521384,0.,0.
37.43135783945987,0.,0.
37.49437359339836,0.,0.
37.55738934733684,0.,0.
37.62040510127532,0.,0.
37.68342085521381,0.,0.
37.74643660915229,0.,0.
37.80945236309078,0.,0.
37.872468117029264,0.,0.
37.935483870967744,0.,0.
37.99849962490623,0.,0.
38.06151537884472,0.,0.
38.124531132783204,0.,0.
38.187546886721684,0.,0.
38.25056264066016,0.,0.
38.31357839459866,0.,0.
38.37659414853714,0.,0.
38.439609902475624,0.,0.
38.50262565641411,0.,0.
38.56564141035259,0.,0.
38.62865716429108,0.,0.
38.69167291822956,0.,0.
38.75468867216805,0.,0.
38.81770442610653,0.,0.
38.88072018004501,0.,0.
38.943735933983504,0.,0.
39.006751687921984,0.,0.
39.06976744186047,0.,0.
39.13278319579895,0.,0.
39.19579894973744,0.,0.
39.258814703675924,0.,0.
39.3218304576144,0.,0.
39.3848462115529,0.,0.
39.44786196549138,0.,0.
39.51087771942986,0.,0.
39.573893473368344,0.,0.
39.63690922730683,0.,0.
39.69992498124532,0.,0.
39.7629407351838,0.,0.
39.82595648912229,0.,0.
39.88897224306077,0.,0.
39.95198799699925,0.,0.
40.01500375093774,0.,0.
40.078019504876224,0.,0.
40.14103525881471,0.,0.
40.20405101275319,0.,0.
40.26706676669168,0.,0.
40.330082520630164,0.,0.
40.39309827456864,0.,0.
40.45611402850714,0.,0.
40.51912978244562,0.,0.
40.5821455363841,0.,0.
40.645161290322584,0.,0.
40.70817704426107,0.,0.
40.77119279819956,0.,0.
40.83420855213804,0.,0.
40.897224306076524,0.,0.
40.96024006001501,0.,0.
41.02325581395349,0.,0.
41.08627156789198,0.,0.
41.149287321830464,0.,0.
41.21230307576894,0.,0.
41.27531882970743,0.,0.
41.33833458364592,0.,0.
41.401350337584404,0.,0.
41.46436609152288,0.,0.
41.52738184546136,0.,0.
41.59039759939986,0.,0.
41.65341335333834,0.,0.
41.716429107276824,0.,0.
41.77944486121531,0.,0.
41.84246061515379,0.,0.
41.90547636909228,0.,0.
41.968492123030764,0.,0.
42.03150787696925,0.,0.
42.09452363090773,0.,0.
42.15753938484621,0.,0.
42.220555138784704,0.,0.
42.28357089272318,0.,0.
42.34658664666167,0.,0.
42.40960240060016,0.,0.
42.47261815453864,0.,0.
42.535633908477124,0.,0.
42.5986496624156,0.,0.
42.6616654163541,0.,0.
42.72468117029258,0.,0.
42.787696924231064,0.,0.
42.85071267816955,0.,0.
42.91372843210803,0.,0.
42.97674418604652,0.,0.
43.039759939985,0.,0.
43.10277569392349,0.,0.
43.16579144786197,0.,0.
43.22880720180045,0.,0.
43.291822955738944,0.,0.
43.35483870967742,0.,0.
43.41785446361591,0.,0.
43.48087021755439,0.,0.
43.54388597149288,0.,0.
43.606901725431364,0.,0.
43.66991747936984,0.,0.
43.73293323330834,0.,0.
43.79594898724682,0.,0.
43.8589647411853,0.,0.
43.92198049512379,0.,0.
43.98499624906227,0.,0.
44.04801200300076,0.,0.
44.11102775693924,0.,0.
44.17404351087772,0.,0.
44.23705926481621,0.,0.
44.30007501875469,0.,0.
44.363090772693184,0.,0.
44.42610652663166,0.,0.
44.48912228057014,0.,0.
44.55213803450863,0.,0.
44.61515378844712,0.,0.
44.678169542385604,0.,0.
44.74118529632408,0.,0.
44.80420105026257,0.,0.
44.86721680420106,0.,0.
44.93023255813954,0.,0.
44.99324831207802,0.,0.
45.05626406601651,0.,0.
45.11927981995499,0.,0.
45.18229557389348,0.,0.
45.24531132783196,0.,0.
45.30832708177045,0.,0.
45.37134283570893,0.,0.
45.43435858964742,0.,0.
45.4973743435859,0.,0.
45.56039009752438,0.,0.
45.62340585146287,0.,0.
45.68642160540136,0.,0.
45.749437359339844,0.,0.
45.81245311327832,0.,0.
45.87546886721681,0.,0.
45.9384846211553,0.,0.
46.00150037509378,0.,0.
46.06451612903226,0.,0.
46.12753188297075,0.,0.
46.19054763690923,0.,0.
46.25356339084772,0.,0.
46.3165791447862,0.,0.
46.37959489872469,0.,0.
46.44261065266317,0.,0.
46.50562640660165,0.,0.
46.56864216054014,0.,0.
46.63165791447862,0.,0.
46.69467366841711,0.,0.
46.7576894223556,0.,0.
46.82070517629408,0.,0.
46.88372093023256,0.,0.
46.94673668417104,0.,0.
47.00975243810954,0.,0.
47.07276819204802,0.,0.
47.135783945986496,0.,0.
47.19879969992499,0.,0.
47.26181545386347,0.,0.
47.32483120780196,0.,0.
47.387846961740436,0.,0.
47.45086271567892,0.,0.
47.51387846961741,0.,0.
47.57689422355589,0.,0.
47.63990997749438,0.,0.
47.70292573143286,0.,0.
47.76594148537134,0.,0.
47.82895723930984,0.,0.
47.89197299324832,0.,0.
47.9549887471868,0.,0.
48.01800450112528,0.,0.
48.08102025506377,0.,0.
48.14403600900226,0.,0.
48.207051762940736,0.,0.
48.27006751687923,0.,0.
48.33308327081771,0.,0.
48.39609902475619,0.,0.
48.459114778694676,0.,0.
48.52213053263316,0.,0.
48.58514628657165,0.,0.
48.64816204051013,0.,0.
48.71117779444862,0.,0.
48.7741935483871,0.,0.
48.83720930232558,0.,0.
48.90022505626407,0.,0.
48.96324081020256,0.,0.
49.02625656414104,0.,0.
49.08927231807952,0.,0.
49.15228807201801,0.,0.
49.2153038259565,0.,0.
49.278319579894976,0.,0.
49.34133533383347,0.,0.
49.40435108777195,0.,0.
49.46736684171043,0.,0.
49.530382595648916,0.,0.
49.5933983495874,0.,0.
49.65641410352589,0.,0.
49.71942985746437,0.,0.
49.782445611402856,0.,0.
49.84546136534134,0.,0.
49.90847711927982,0.,0.
49.97149287321831,0.,0.
50.0345086271568,0.,0.
50.097524381095276,0.,0.
50.16054013503376,0.,0.
50.22355588897225,0.,0.
50.28657164291074,0.,0.
50.349587396849216,0.,0.
50.412603150787696,0.,0.
50.47561890472619,0.,0.
50.53863465866467,0.,0.
50.601650412603156,0.,0.
50.66466616654164,0.,0.
50.72768192048012,0.,0.
50.79069767441861,0.,0.
50.85371342835709,0.,0.
50.91672918229558,0.,0.
50.97974493623406,0.,0.
51.04276069017254,0.,0.
51.10577644411104,0.,0.
51.168792198049516,0.,0.
51.231807951988,0.,0.
51.29482370592649,0.,0.
51.35783945986498,0.,0.
51.420855213803456,0.,0.
51.483870967741936,0.,0.
51.54688672168043,0.,0.
51.60990247561891,0.,0.
51.672918229557396,0.,0.
51.73593398349588,0.,0.
51.79894973743436,0.,0.
51.86196549137285,0.,0.
51.92498124531133,0.,0.
51.98799699924982,0.,0.
52.0510127531883,0.,0.
52.11402850712678,0.,0.
52.17704426106528,0.,0.
52.240060015003756,0.,0.
52.30307576894224,0.,0.
52.36609152288072,0.,0.
52.42910727681921,0.,0.
52.492123030757696,0.,0.
52.555138784696176,0.,0.
52.61815453863467,0.,0.
52.68117029257315,0.,0.
52.74418604651163,0.,0.
52.807201800450116,0.,0.
52.8702175543886,0.,0.
52.93323330832709,0.,0.
52.99624906226557,0.,0.
53.059264816204056,0.,0.
53.12228057014254,0.,0.
53.18529632408102,0.,0.
53.24831207801952,0.,0.
53.311327831957996,0.,0.
53.374343585896476,0.,0.
53.43735933983496,0.,0.
53.50037509377345,0.,0.
53.563390847711936,0.,0.
53.626406601650416,0.,0.
53.6894223555889,0.,0.
53.75243810952739,0.,0.
53.81545386346587,0.,0.
53.878469617404356,0.,0.
53.94148537134284,0.,0.
54.00450112528132,0.,0.
54.06751687921981,0.,0.
54.130532633158296,0.,0.
54.19354838709678,0.,0.
54.25656414103526,0.,0.
54.31957989497375,0.,0.
54.382595648912236,0.,0.
54.445611402850716,0.,0.
54.5086271567892,0.,0.
54.57164291072769,0.,0.
54.634658664666176,0.,0.
54.697674418604656,0.,0.
54.760690172543136,0.,0.
54.82370592648163,0.,0.
54.88672168042011,0.,0.
54.949737434358596,0.,0.
55.01275318829708,0.,0.
55.07576894223556,0.,0.
55.13878469617405,0.,0.
55.201800450112536,0.,0.
55.26481620405102,0.,0.
55.3278319579895,0.,0.
55.39084771192798,0.,0.
55.453863465866476,0.,0.
55.516879219804956,0.,0.
55.57989497374344,0.,0.
55.64291072768193,0.,0.
55.70592648162041,0.,0.
55.768942235558896,0.,0.
55.831957989497376,0.,0.
55.89497374343587,0.,0.
55.95798949737435,0.,0.
56.02100525131283,0.,0.
56.08402100525132,0.,0.
56.1470367591898,0.,0.
56.21005251312829,0.,0.
56.27306826706677,0.,0.
56.336084021005256,0.,0.
56.39909977494374,0.,0.
56.46211552888222,0.,0.
56.525131282820716,0.,0.
56.588147036759196,0.,0.
56.651162790697676,0.,0.
56.71417854463617,0.,0.
56.77719429857465,0.,0.
56.840210052513136,0.,0.
56.903225806451616,0.,0.
56.9662415603901,0.,0.
57.02925731432859,0.,0.
57.09227306826707,0.,0.
57.15528882220556,0.,0.
57.21830457614404,0.,0.
57.28132033008253,0.,0.
57.34433608402101,0.,0.
57.407351837959496,0.,0.
57.47036759189798,0.,0.
57.53338334583646,0.,0.
57.596399099774956,0.,0.
57.659414853713436,0.,0.
57.722430607651916,0.,0.
57.7854463615904,0.,0.
57.84846211552889,0.,0.
57.911477869467376,0.,0.
57.974493623405856,0.,0.
58.03750937734434,0.,0.
58.10052513128283,0.,0.
58.16354088522131,0.,0.
58.226556639159796,0.,0.
58.28957239309828,0.,0.
58.35258814703676,0.,0.
58.41560390097525,0.,0.
58.478619654913736,0.,0.
58.54163540885222,0.,0.
58.6046511627907,0.,0.
58.66766691672919,0.,0.
58.730682670667676,0.,0.
58.793698424606156,0.,0.
58.85671417854464,0.,0.
58.91972993248313,0.,0.
58.98274568642161,0.,0.
59.045761440360096,0.,0.
59.10877719429858,0.,0.
59.17179294823707,0.,0.
59.23480870217555,0.,0.
59.29782445611403,0.,0.
59.36084021005252,0.,0.
59.423855963991,0.,0.
59.48687171792949,0.,0.
59.549887471867976,0.,0.
59.612903225806456,0.,0.
59.67591897974494,0.,0.
59.73893473368342,0.,0.
59.801950487621916,0.,0.
59.864966241560396,0.,0.
59.927981995498875,0.,0.
59.99099774943737,0.,0.
60.05401350337585,0.,0.
60.117029257314336,0.,0.
60.180045011252815,0.,0.
60.24306076519131,0.,0.
60.30607651912979,0.,0.
60.36909227306827,0.,0.
60.43210802700676,0.,0.
60.49512378094524,0.,0.
60.55813953488373,0.,0.
60.621155288822216,0.,0.
60.684171042760696,0.,0.
60.74718679669918,0.,0.
60.81020255063766,0.,0.
60.873218304576156,0.,0.
60.936234058514636,0.,0.
60.999249812453115,0.,0.
61.06226556639161,0.,0.
61.12528132033009,0.,0.
61.188297074268576,0.,0.
61.251312828207055,0.,0.
61.31432858214554,0.,0.
61.37734433608403,0.,0.
61.44036009002251,0.,0.
61.503375843961,0.,0.
61.56639159789948,0.,0.
61.62940735183796,0.,0.
61.69242310577645,0.,0.
61.755438859714936,0.,0.
61.81845461365342,0.,0.
61.8814703675919,0.,0.
61.94448612153039,0.,0.
62.007501875468876,0.,0.
62.070517629407355,0.,0.
62.13353338334584,0.,0.
62.19654913728433,0.,0.
62.25956489122281,0.,0.
62.322580645161295,0.,0.
62.38559639909978,0.,0.
62.44861215303827,0.,0.
62.51162790697675,0.,0.
62.574643660915235,0.,0.
62.63765941485372,0.,0.
62.7006751687922,0.,0.
62.76369092273069,0.,0.
62.826706676669176,0.,0.
62.889722430607655,0.,0.
62.95273818454614,0.,0.
63.01575393848463,0.,0.
63.078769692423116,0.,0.
63.1417854463616,0.,0.
63.204801200300075,0.,0.
63.26781695423857,0.,0.
63.330832708177056,0.,0.
63.39384846211553,0.,0.
63.45686421605402,0.,0.
63.51987996999251,0.,0.
63.58289572393098,0.,0.
63.64591147786947,0.,0.
63.70892723180796,0.,0.
63.77194298574645,0.,0.
63.83495873968492,0.,0.
63.897974493623416,0.,0.
63.9609902475619,0.,0.
64.02400600150038,0.,0.
64.08702175543887,0.,0.
64.15003750937736,0.,0.
64.21305326331583,0.,0.
64.27606901725431,0.,0.
64.3390847711928,0.,0.
64.40210052513129,0.,0.
64.46511627906978,0.,0.
64.52813203300826,0.,0.
64.59114778694675,0.,0.
64.65416354088522,0.,0.
64.71717929482371,0.,0.
64.7801950487622,0.,0.
64.84321080270068,0.,0.
64.90622655663917,0.,0.
64.96924231057766,0.,0.
65.03225806451614,0.,0.
65.09527381845461,0.,0.
65.1582895723931,0.,0.
65.22130532633159,0.,0.
65.28432108027008,0.,0.
65.34733683420856,0.,0.
65.41035258814705,0.,0.
65.47336834208554,0.,0.
65.53638409602401,0.,0.
65.5993998499625,0.,0.
65.66241560390098,0.,0.
65.72543135783947,0.,0.
65.78844711177796,0.,0.
65.85146286571644,0.,0.
65.91447861965491,0.,0.
65.9774943735934,0.,0.
66.04051012753189,0.,0.
66.10352588147038,0.,0.
66.16654163540886,0.,0.
66.22955738934735,0.,0.
66.29257314328584,0.,0.
66.35558889722431,0.,0.
66.4186046511628,0.,0.
66.48162040510128,0.,0.
66.54463615903975,0.,0.
66.60765191297826,0.,0.
66.67066766691674,0.,0.
66.73368342085523,0.,0.
66.7966991747937,0.,0.
66.85971492873219,0.,0.
66.92273068267068,0.,0.
66.98574643660915,0.,0.
67.04876219054765,0.,0.
67.11177794448614,0.,0.
67.17479369842461,0.,0.
67.2378094523631,0.,0.
67.30082520630158,0.,0.
67.36384096024007,0.,0.
67.42685671417854,0.,0.
67.48987246811704,0.,0.
67.55288822205553,0.,0.
67.615903975994,0.,0.
67.67891972993249,0.,0.
67.74193548387098,0.,0.
67.80495123780946,0.,0.
67.86796699174793,0.,0.
67.93098274568644,0.,0.
67.99399849962492,0.,0.
68.0570142535634,0.,0.
68.12003000750188,0.,0.
68.18304576144037,0.,0.
68.24606151537884,0.,0.
68.30907726931733,0.,0.
68.37209302325583,0.,0.
68.43510877719432,0.,0.
68.49812453113279,0.,0.
68.56114028507128,0.,0.
68.62415603900976,0.,0.
68.68717179294823,0.,0.
68.75018754688674,0.,0.
68.81320330082522,0.,0.
68.8762190547637,0.,0.
68.93923480870218,0.,0.
69.00225056264067,0.,0.
69.06526631657916,0.,0.
69.12828207051763,0.,0.
69.19129782445613,0.,0.
69.25431357839462,0.,0.
69.31732933233309,0.,0.
69.38034508627157,0.,0.
69.44336084021006,0.,0.
69.50637659414853,0.,0.
69.56939234808702,0.,0.
69.63240810202552,0.,0.
69.69542385596401,0.,0.
69.75843960990248,0.,0.
69.82145536384097,0.,0.
69.88447111777946,0.,0.
69.94748687171793,0.,0.
70.01050262565641,0.,0.
70.07351837959492,0.,0.
70.13653413353339,0.,0.
70.19954988747187,0.,0.
70.26256564141036,0.,0.
70.32558139534885,0.,0.
70.38859714928732,0.,0.
70.45161290322581,0.,0.
70.51462865716431,0.,0.
70.57764441110278,0.,0.
70.64066016504127,0.,0.
70.70367591897976,0.,0.
70.76669167291824,0.,0.
70.82970742685671,0.,0.
70.8927231807952,0.,0.
70.9557389347337,0.,0.
71.01875468867217,0.,0.
71.08177044261066,0.,0.
71.14478619654915,0.,0.
71.20780195048762,0.,0.
71.27081770442611,0.,0.
71.3338334583646,0.,0.
71.3968492123031,0.,0.
71.45986496624157,0.,0.
71.52288072018005,0.,0.
71.58589647411854,0.,0.
71.64891222805701,0.,0.
71.7119279819955,0.,0.
71.77494373593399,0.,0.
71.83795948987247,0.,0.
71.90097524381096,0.,0.
71.96399099774945,0.,0.
72.02700675168794,0.,0.
72.09002250562641,0.,0.
72.1530382595649,0.,0.
72.21605401350338,0.,0.
72.27906976744187,0.,0.
72.34208552138035,0.,0.
72.40510127531884,0.,0.
72.46811702925731,0.,0.
72.5311327831958,0.,0.
72.59414853713429,0.,0.
72.65716429107277,0.,0.
72.72018004501126,0.,0.
72.78319579894975,0.,0.
72.84621155288824,0.,0.
72.90922730682671,0.,0.
72.9722430607652,0.,0.
73.03525881470368,0.,0.
73.09827456864217,0.,0.
73.16129032258065,0.,0.
73.22430607651914,0.,0.
73.28732183045763,0.,0.
73.3503375843961,0.,0.
73.41335333833459,0.,0.
73.47636909227307,0.,0.
73.53938484621156,0.,0.
73.60240060015005,0.,0.
73.66541635408853,0.,0.
73.72843210802702,0.,0.
73.7914478619655,0.,0.
73.85446361590398,0.,0.
73.91747936984247,0.,0.
73.98049512378095,0.,0.
74.04351087771944,0.,0.
74.10652663165793,0.,0.
74.1695423855964,0.,0.
74.23255813953489,0.,0.
74.29557389347337,0.,0.
74.35858964741186,0.,0.
74.42160540135035,0.,0.
74.48462115528883,0.,0.
74.54763690922732,0.,0.
74.6106526631658,0.,0.
74.67366841710428,0.,0.
74.73668417104277,0.,0.
74.79969992498124,0.,0.
74.86271567891974,0.,0.
74.92573143285823,0.,0.
74.98874718679672,0.,0.
75.05176294073519,0.,0.
75.11477869467367,0.,0.
75.17779444861216,0.,0.
75.24081020255063,0.,0.
75.30382595648913,0.,0.
75.36684171042762,0.,0.
75.4298574643661,0.,0.
75.49287321830458,0.,0.
75.55588897224307,0.,0.
75.61890472618155,0.,0.
75.68192048012003,0.,0.
75.74493623405853,0.,0.
75.80795198799701,0.,0.
75.87096774193549,0.,0.
75.93398349587397,0.,0.
75.99699924981246,0.,0.
76.06001500375093,0.,0.
76.12303075768943,0.,0.
76.18604651162792,0.,0.
76.24906226556641,0.,0.
76.31207801950488,0.,0.
76.37509377344337,0.,0.
76.43810952738185,0.,0.
76.50112528132033,0.,0.
76.56414103525883,0.,0.
76.62715678919731,0.,0.
76.6901725431358,0.,0.
76.75318829707427,0.,0.
76.81620405101276,0.,0.
76.87921980495125,0.,0.
76.94223555888972,0.,0.
77.00525131282822,0.,0.
77.06826706676671,0.,0.
77.13128282070518,0.,0.
77.19429857464367,0.,0.
77.25731432858215,0.,0.
77.32033008252064,0.,0.
77.38334583645911,0.,0.
77.44636159039761,0.,0.
77.5093773443361,0.,0.
77.57239309827457,0.,0.
77.63540885221306,0.,0.
77.69842460615155,0.,0.
77.76144036009002,0.,0.
77.82445611402851,0.,0.
77.88747186796701,0.,0.
77.9504876219055,0.,0.
78.01350337584397,0.,0.
78.07651912978245,0.,0.
78.13953488372094,0.,0.
78.20255063765941,0.,0.
78.2655663915979,0.,0.
78.3285821455364,0.,0.
78.39159789947487,0.,0.
78.45461365341336,0.,0.
78.51762940735185,0.,0.
78.58064516129033,0.,0.
78.6436609152288,0.,0.
78.7066766691673,0.,0.
78.7696924231058,0.,0.
78.83270817704427,0.,0.
78.89572393098275,0.,0.
78.95873968492124,0.,0.
79.02175543885971,0.,0.
79.0847711927982,0.,0.
79.14778694673669,0.,0.
79.21080270067519,0.,0.
79.27381845461366,0.,0.
79.33683420855215,0.,0.
79.39984996249063,0.,0.
79.4628657164291,0.,0.
79.5258814703676,0.,0.
79.58889722430608,0.,0.
79.65191297824458,0.,0.
79.71492873218305,0.,0.
79.77794448612154,0.,0.
79.84096024006003,0.,0.
79.9039759939985,0.,0.
79.96699174793699,0.,0.
80.03000750187547,0.,0.
80.09302325581396,0.,0.
80.15603900975245,0.,0.
80.21905476369093,0.,0.
80.28207051762942,0.,0.
80.3450862715679,0.,0.
80.40810202550638,0.,0.
80.47111777944488,0.,0.
80.53413353338335,0.,0.
80.59714928732184,0.,0.
80.66016504126033,0.,0.
80.7231807951988,0.,0.
80.78619654913729,0.,0.
80.84921230307577,0.,0.
80.91222805701427,0.,0.
80.97524381095275,0.,0.
81.03825956489123,0.,0.
81.10127531882972,0.,0.
81.1642910727682,0.,0.
81.22730682670668,0.,0.
81.29032258064517,0.,0.
81.35333833458365,0.,0.
81.41635408852214,0.,0.
81.47936984246063,0.,0.
81.54238559639911,0.,0.
81.60540135033759,0.,0.
81.66841710427607,0.,0.
81.73143285821456,0.,0.
81.79444861215305,0.,0.
81.85746436609153,0.,0.
81.92048012003002,0.,0.
81.9834958739685,0.,0.
82.04651162790698,0.,0.
82.10952738184547,0.,0.
82.17254313578395,0.,0.
82.23555888972244,0.,0.
82.29857464366093,0.,0.
82.36159039759941,0.,0.
82.42460615153789,0.,0.
82.48762190547637,0.,0.
82.55063765941486,0.,0.
82.61365341335335,0.,0.
82.67666916729183,0.,0.
82.73968492123032,0.,0.
82.80270067516881,0.,0.
82.86571642910728,0.,0.
82.92873218304577,0.,0.
82.99174793698425,0.,0.
83.05476369092273,0.,0.
83.11777944486123,0.,0.
83.18079519879971,0.,0.
83.2438109527382,0.,0.
83.30682670667667,0.,0.
83.36984246061516,0.,0.
83.43285821455365,0.,0.
83.49587396849213,0.,0.
83.55888972243062,0.,0.
83.62190547636911,0.,0.
83.68492123030758,0.,0.
83.74793698424607,0.,0.
83.81095273818455,0.,0.
83.87396849212304,0.,0.
83.93698424606153,0.,0.
84.00000000000001,0.,0.
84.0630157539385,0.,0.
84.12603150787697,0.,0.
84.18904726181546,0.,0.
84.25206301575395,0.,0.
84.31507876969242,0.,0.
84.37809452363092,0.,0.
84.44111027756941,0.,0.
84.5041260315079,0.,0.
84.56714178544637,0.,0.
84.63015753938485,0.,0.
84.69317329332334,0.,0.
84.75618904726181,0.,0.
84.81920480120031,0.,0.
84.8822205551388,0.,0.
84.94523630907727,0.,0.
85.00825206301576,0.,0.
85.07126781695425,0.,0.
85.13428357089273,0.,0.
85.1972993248312,0.,0.
85.26031507876971,0.,0.
85.3233308327082,0.,0.
85.38634658664667,0.,0.
85.44936234058515,0.,0.
85.51237809452364,0.,0.
85.57539384846213,0.,0.
85.6384096024006,0.,0.
85.7014253563391,0.,0.
85.76444111027759,0.,0.
85.82745686421606,0.,0.
85.89047261815455,0.,0.
85.95348837209303,0.,0.
86.0165041260315,0.,0.
86.07951987997,0.,0.
86.1425356339085,0.,0.
86.20555138784698,0.,0.
86.26856714178545,0.,0.
86.33158289572394,0.,0.
86.39459864966243,0.,0.
86.4576144036009,0.,0.
86.52063015753939,0.,0.
86.58364591147789,0.,0.
86.64666166541636,0.,0.
86.70967741935485,0.,0.
86.77269317329333,0.,0.
86.83570892723182,0.,0.
86.8987246811703,0.,0.
86.96174043510878,0.,0.
87.02475618904728,0.,0.
87.08777194298575,0.,0.
87.15078769692424,0.,0.
87.21380345086273,0.,0.
87.2768192048012,0.,0.
87.33983495873969,0.,0.
87.40285071267817,0.,0.
87.46586646661667,0.,0.
87.52888222055515,0.,0.
87.59189797449363,0.,0.
87.65491372843212,0.,0.
87.7179294823706,0.,0.
87.78094523630908,0.,0.
87.84396099024758,0.,0.
87.90697674418605,0.,0.
87.96999249812454,0.,0.
88.03300825206303,0.,0.
88.09602400600151,0.,0.
88.15903975993999,0.,0.
88.22205551387847,0.,0.
88.28507126781697,0.,0.
88.34808702175545,0.,0.
88.41110277569393,0.,0.
88.47411852963242,0.,0.
88.53713428357091,0.,0.
88.60015003750938,0.,0.
88.66316579144787,0.,0.
88.72618154538637,0.,0.
88.78919729932484,0.,0.
88.85221305326333,0.,0.
88.91522880720181,0.,0.
88.97824456114029,0.,0.
89.04126031507877,0.,0.
89.10427606901726,0.,0.
89.16729182295576,0.,0.
89.23030757689423,0.,0.
89.29332333083272,0.,0.
89.35633908477121,0.,0.
89.41935483870968,0.,0.
89.48237059264817,0.,0.
89.54538634658665,0.,0.
89.60840210052514,0.,0.
89.67141785446363,0.,0.
89.73443360840211,0.,0.
89.7974493623406,0.,0.
89.86046511627907,0.,0.
89.92348087021756,0.,0.
89.98649662415605,0.,0.
90.04951237809453,0.,0.
90.11252813203302,0.,0.
90.1755438859715,0.,0.
90.23855963990998,0.,0.
90.30157539384847,0.,0.
90.36459114778695,0.,0.
90.42760690172544,0.,0.
90.49062265566393,0.,0.
90.55363840960241,0.,0.
90.6166541635409,0.,0.
90.67966991747937,0.,0.
90.74268567141786,0.,0.
90.80570142535635,0.,0.
90.86871717929483,0.,0.
90.93173293323332,0.,0.
90.9947486871718,0.,0.
91.0577644411103,0.,0.
91.12078019504877,0.,0.
91.18379594898725,0.,0.
91.24681170292574,0.,0.
91.30982745686423,0.,0.
91.37284321080271,0.,0.
91.4358589647412,0.,0.
91.49887471867969,0.,0.
91.56189047261816,0.,0.
91.62490622655665,0.,0.
91.68792198049513,0.,0.
91.75093773443362,0.,0.
91.8139534883721,0.,0.
91.8769692423106,0.,0.
91.93998499624907,0.,0.
92.00300075018755,0.,0.
92.06601650412604,0.,0.
92.12903225806453,0.,0.
92.19204801200301,0.,0.
92.2550637659415,0.,0.
92.31807951987999,0.,0.
92.38109527381846,0.,0.
92.44411102775695,0.,0.
92.50712678169543,0.,0.
92.5701425356339,0.,0.
92.6331582895724,0.,0.
92.6961740435109,0.,0.
92.75918979744938,0.,0.
92.82220555138785,0.,0.
92.88522130532634,0.,0.
92.94823705926483,0.,0.
93.0112528132033,0.,0.
93.0742685671418,0.,0.
93.13728432108029,0.,0.
93.20030007501876,0.,0.
93.26331582895725,0.,0.
93.32633158289573,0.,0.
93.38934733683422,0.,0.
93.45236309077269,0.,0.
93.5153788447112,0.,0.
93.57839459864968,0.,0.
93.64141035258815,0.,0.
93.70442610652664,0.,0.
93.76744186046513,0.,0.
93.8304576144036,0.,0.
93.89347336834209,0.,0.
93.95648912228059,0.,0.
94.01950487621907,0.,0.
94.08252063015755,0.,0.
94.14553638409603,0.,0.
94.20855213803452,0.,0.
94.27156789197299,0.,0.
94.33458364591148,0.,0.
94.39759939984998,0.,0.
94.46061515378847,0.,0.
94.52363090772694,0.,0.
94.58664666166543,0.,0.
94.64966241560391,0.,0.
94.71267816954239,0.,0.
94.77569392348087,0.,0.
94.83870967741937,0.,0.
94.90172543135785,0.,0.
94.96474118529633,0.,0.
95.02775693923482,0.,0.
95.0907726931733,0.,0.
95.15378844711178,0.,0.
95.21680420105028,0.,0.
95.27981995498877,0.,0.
95.34283570892724,0.,0.
95.40585146286573,0.,0.
95.46886721680421,0.,0.
95.53188297074269,0.,0.
95.59489872468117,0.,0.
95.65791447861967,0.,0.
95.72093023255816,0.,0.
95.78394598649663,0.,0.
95.84696174043512,0.,0.
95.9099774943736,0.,0.
95.97299324831208,0.,0.
96.03600900225057,0.,0.
96.09902475618907,0.,0.
96.16204051012754,0.,0.
96.22505626406603,0.,0.
96.28807201800451,0.,0.
96.351087771943,0.,0.
96.41410352588147,0.,0.
96.47711927981996,0.,0.
96.54013503375846,0.,0.
96.60315078769693,0.,0.
96.66616654163542,0.,0.
96.7291822955739,0.,0.
96.79219804951238,0.,0.
96.85521380345087,0.,0.
96.91822955738935,0.,0.
96.98124531132785,0.,0.
97.04426106526633,0.,0.
97.10727681920481,0.,0.
97.1702925731433,0.,0.
97.23330832708177,0.,0.
97.29632408102026,0.,0.
97.35933983495875,0.,0.
97.42235558889725,0.,0.
97.48537134283572,0.,0.
97.5483870967742,0.,0.
97.6114028507127,0.,0.
97.67441860465117,0.,0.
97.73743435858965,0.,0.
97.80045011252814,0.,0.
97.86346586646663,0.,0.
97.92648162040511,0.,0.
97.9894973743436,0.,0.
98.05251312828209,0.,0.
98.11552888222056,0.,0.
98.17854463615905,0.,0.
98.24156039009753,0.,0.
98.30457614403602,0.,0.
98.3675918979745,0.,0.
98.430607651913,0.,0.
98.49362340585147,0.,0.
98.55663915978995,0.,0.
98.61965491372844,0.,0.
98.68267066766694,0.,0.
98.74568642160541,0.,0.
98.8087021755439,0.,0.
98.87171792948239,0.,0.
98.93473368342086,0.,0.
98.99774943735935,0.,0.
99.06076519129783,0.,0.
99.12378094523632,0.,0.
99.1867966991748,0.,0.
99.2498124531133,0.,0.
99.31282820705178,0.,0.
99.37584396099025,0.,0.
99.43885971492874,0.,0.
99.50187546886723,0.,0.
99.56489122280571,0.,0.
99.6279069767442,0.,0.
99.69092273068269,0.,0.
99.75393848462117,0.,0.
99.81695423855965,0.,0.
99.87996999249813,0.,0.
99.94298574643662,0.,0.
100.0060015003751,0.,0.
100.0690172543136,0.,0.
100.13203300825208,0.,0.
100.19504876219055,0.,0.
100.25806451612904,0.,0.
100.32108027006753,0.,0.
100.38409602400601,0.,0.
100.4471117779445,0.,0.
100.51012753188299,0.,0.
100.57314328582147,0.,0.
100.63615903975995,0.,0.
100.69917479369843,0.,0.
100.76219054763692,0.,0.
100.82520630157539,0.,0.
100.88822205551389,0.,0.
100.95123780945238,0.,0.
101.01425356339087,0.,0.
101.07726931732934,0.,0.
101.14028507126783,0.,0.
101.20330082520631,0.,0.
101.26631657914479,0.,0.
101.32933233308329,0.,0.
101.39234808702177,0.,0.
101.45536384096025,0.,0.
101.51837959489873,0.,0.
101.58139534883722,0.,0.
101.6444111027757,0.,0.
101.70742685671418,0.,0.
101.77044261065268,0.,0.
101.83345836459117,0.,0.
101.89647411852964,0.,0.
101.95948987246813,0.,0.
102.02250562640661,0.,0.
102.08552138034509,0.,0.
102.14853713428357,0.,0.
102.21155288822207,0.,0.
102.27456864216056,0.,0.
102.33758439609903,0.,0.
102.40060015003752,0.,0.
102.463615903976,0.,0.
102.52663165791448,0.,0.
102.58964741185298,0.,0.
102.65266316579147,0.,0.
102.71567891972995,0.,0.
102.77869467366843,0.,0.
102.84171042760691,0.,0.
102.9047261815454,0.,0.
102.96774193548387,0.,0.
103.03075768942237,0.,0.
103.09377344336086,0.,0.
103.15678919729933,0.,0.
103.21980495123782,0.,0.
103.2828207051763,0.,0.
103.34583645911479,0.,0.
103.40885221305327,0.,0.
103.47186796699177,0.,0.
103.53488372093025,0.,0.
103.59789947486873,0.,0.
103.66091522880721,0.,0.
103.7239309827457,0.,0.
103.78694673668417,0.,0.
103.84996249062266,0.,0.
103.91297824456116,0.,0.
103.97599399849965,0.,0.
104.03900975243812,0.,0.
104.1020255063766,0.,0.
104.16504126031509,0.,0.
104.22805701425357,0.,0.
104.29107276819205,0.,0.
104.35408852213055,0.,0.
104.41710427606903,0.,0.
104.48012003000751,0.,0.
104.543135783946,0.,0.
104.60615153788449,0.,0.
104.66916729182296,0.,0.
104.73218304576145,0.,0.
104.79519879969995,0.,0.
104.85821455363842,0.,0.
104.9212303075769,0.,0.
104.98424606151539,0.,0.
105.04726181545387,0.,0.
105.11027756939235,0.,0.
105.17329332333084,0.,0.
105.23630907726934,0.,0.
105.29932483120781,0.,0.
105.3623405851463,0.,0.
105.42535633908479,0.,0.
105.48837209302326,0.,0.
105.55138784696175,0.,0.
105.61440360090023,0.,0.
105.67741935483873,0.,0.
105.7404351087772,0.,0.
105.80345086271569,0.,0.
105.86646661665418,0.,0.
105.92948237059265,0.,0.
105.99249812453114,0.,0.
106.05551387846964,0.,0.
106.11852963240811,0.,0.
106.1815453863466,0.,0.
106.24456114028509,0.,0.
106.30757689422357,0.,0.
106.37059264816205,0.,0.
106.43360840210053,0.,0.
106.49662415603903,0.,0.
106.5596399099775,0.,0.
106.62265566391599,0.,0.
106.68567141785448,0.,0.
106.74868717179295,0.,0.
106.81170292573144,0.,0.
106.87471867966993,0.,0.
106.93773443360843,0.,0.
107.0007501875469,0.,0.
107.06376594148539,0.,0.
107.12678169542387,0.,0.
107.18979744936235,0.,0.
107.25281320330083,0.,0.
107.31582895723932,0.,0.
107.3788447111778,0.,0.
107.44186046511629,0.,0.
107.50487621905478,0.,0.
107.56789197299327,0.,0.
107.63090772693174,0.,0.
107.69392348087023,0.,0.
107.75693923480871,0.,0.
107.8199549887472,0.,0.
107.88297074268569,0.,0.
107.94598649662417,0.,0.
108.00900225056265,0.,0.
108.07201800450113,0.,0.
108.13503375843962,0.,0.
108.1980495123781,0.,0.
108.26106526631659,0.,0.
108.32408102025508,0.,0.
108.38709677419357,0.,0.
108.45011252813204,0.,0.
108.51312828207053,0.,0.
108.57614403600901,0.,0.
108.6391597899475,0.,0.
108.70217554388599,0.,0.
108.76519129782447,0.,0.
108.82820705176296,0.,0.
108.89122280570143,0.,0.
108.95423855963992,0.,0.
109.0172543135784,0.,0.
109.08027006751688,0.,0.
109.14328582145538,0.,0.
109.20630157539387,0.,0.
109.26931732933235,0.,0.
109.33233308327083,0.,0.
109.39534883720931,0.,0.
109.4583645911478,0.,0.
109.52138034508627,0.,0.
109.58439609902477,0.,0.
109.64741185296326,0.,0.
109.71042760690173,0.,0.
109.77344336084022,0.,0.
109.8364591147787,0.,0.
109.89947486871719,0.,0.
109.96249062265568,0.,0.
110.02550637659417,0.,0.
110.08852213053265,0.,0.
110.15153788447113,0.,0.
110.21455363840961,0.,0.
110.2775693923481,0.,0.
110.34058514628657,0.,0.
110.40360090022507,0.,0.
110.46661665416356,0.,0.
110.52963240810205,0.,0.
110.59264816204052,0.,0.
110.655663915979,0.,0.
110.71867966991749,0.,0.
110.78169542385596,0.,0.
110.84471117779447,0.,0.
110.90772693173295,0.,0.
110.97074268567142,0.,0.
111.03375843960991,0.,0.
111.0967741935484,0.,0.
111.15978994748689,0.,0.
111.22280570142536,0.,0.
111.28582145536386,0.,0.
111.34883720930235,0.,0.
111.41185296324082,0.,0.
111.4748687171793,0.,0.
111.53788447111779,0.,0.
111.60090022505628,0.,0.
111.66391597899475,0.,0.
111.72693173293325,0.,0.
111.78994748687174,0.,0.
111.85296324081021,0.,0.
111.9159789947487,0.,0.
111.97899474868719,0.,0.
112.04201050262566,0.,0.
112.10502625656414,0.,0.
112.16804201050265,0.,0.
112.23105776444113,0.,0.
112.2940735183796,0.,0.
112.35708927231809,0.,0.
112.42010502625658,0.,0.
112.48312078019505,0.,0.
112.54613653413354,0.,0.
112.60915228807204,0.,0.
112.67216804201051,0.,0.
112.735183795949,0.,0.
112.79819954988749,0.,0.
112.86121530382597,0.,0.
112.92423105776444,0.,0.
112.98724681170293,0.,0.
113.05026256564143,0.,0.
113.1132783195799,0.,0.
113.17629407351839,0.,0.
113.23930982745688,0.,0.
113.30232558139535,0.,0.
113.36534133533384,0.,0.
113.42835708927234,0.,0.
113.49137284321083,0.,0.
113.5543885971493,0.,0.
113.61740435108779,0.,0.
113.68042010502627,0.,0.
113.74343585896474,0.,0.
113.80645161290323,0.,0.
113.86946736684173,0.,0.
113.9324831207802,0.,0.
113.99549887471869,0.,0.
114.05851462865718,0.,0.
114.12153038259567,0.,0.
114.18454613653414,0.,0.
114.24756189047262,0.,0.
114.31057764441113,0.,0.
114.3735933983496,0.,0.
114.43660915228809,0.,0.
114.49962490622657,0.,0.
114.56264066016506,0.,0.
114.62565641410353,0.,0.
114.68867216804202,0.,0.
114.75168792198052,0.,0.
114.81470367591899,0.,0.
114.87771942985748,0.,0.
114.94073518379597,0.,0.
115.00375093773444,0.,0.
115.06676669167292,0.,0.
115.12978244561141,0.,0.
115.19279819954991,0.,0.
115.25581395348838,0.,0.
115.31882970742687,0.,0.
115.38184546136536,0.,0.
115.44486121530383,0.,0.
115.50787696924232,0.,0.
115.5708927231808,0.,0.
115.63390847711929,0.,0.
115.69692423105778,0.,0.
115.75993998499627,0.,0.
115.82295573893475,0.,0.
115.88597149287322,0.,0.
115.94898724681171,0.,0.
116.0120030007502,0.,0.
116.07501875468868,0.,0.
116.13803450862717,0.,0.
116.20105026256566,0.,0.
116.26406601650413,0.,0.
116.32708177044262,0.,0.
116.3900975243811,0.,0.
116.45311327831959,0.,0.
116.51612903225808,0.,0.
116.57914478619657,0.,0.
116.64216054013505,0.,0.
116.70517629407352,0.,0.
116.76819204801201,0.,0.
116.8312078019505,0.,0.
116.89422355588897,0.,0.
116.95723930982747,0.,0.
117.02025506376596,0.,0.
117.08327081770445,0.,0.
117.14628657164292,0.,0.
117.2093023255814,0.,0.
117.27231807951989,0.,0.
117.33533383345838,0.,0.
117.39834958739686,0.,0.
117.46136534133535,0.,0.
117.52438109527384,0.,0.
117.58739684921231,0.,0.
117.6504126031508,0.,0.
117.71342835708928,0.,0.
117.77644411102777,0.,0.
117.83945986496626,0.,0.
117.90247561890475,0.,0.
117.96549137284322,0.,0.
118.0285071267817,0.,0.
118.09152288072019,0.,0.
118.15453863465868,0.,0.
118.21755438859716,0.,0.
118.28057014253565,0.,0.
118.34358589647414,0.,0.
118.40660165041261,0.,0.
118.4696174043511,0.,0.
118.53263315828958,0.,0.
118.59564891222806,0.,0.
118.65866466616656,0.,0.
118.72168042010505,0.,0.
118.78469617404353,0.,0.
118.847711927982,0.,0.
118.91072768192049,0.,0.
118.97374343585898,0.,0.
119.03675918979745,0.,0.
119.09977494373595,0.,0.
119.16279069767444,0.,0.
119.22580645161291,0.,0.
119.2888222055514,0.,0.
119.35183795948988,0.,0.
119.41485371342837,0.,0.
119.47786946736684,0.,0.
119.54088522130534,0.,0.
119.60390097524383,0.,0.
119.6669167291823,0.,0.
119.72993248312079,0.,0.
119.79294823705928,0.,0.
119.85596399099775,0.,0.
119.91897974493624,0.,0.
119.98199549887474,0.,0.
120.04501125281323,0.,0.
120.1080270067517,0.,0.
120.17104276069018,0.,0.
120.23405851462867,0.,0.
120.29707426856714,0.,0.
120.36009002250563,0.,0.
120.42310577644413,0.,0.
120.48612153038262,0.,0.
120.54913728432109,0.,0.
120.61215303825958,0.,0.
120.67516879219806,0.,0.
120.73818454613654,0.,0.
120.80120030007504,0.,0.
120.86421605401353,0.,0.
120.927231807952,0.,0.
120.99024756189048,0.,0.
121.05326331582897,0.,0.
121.11627906976746,0.,0.
121.17929482370593,0.,0.
121.24231057764443,0.,0.
121.30532633158292,0.,0.
121.36834208552139,0.,0.
121.43135783945988,0.,0.
121.49437359339836,0.,0.
121.55738934733684,0.,0.
121.62040510127532,0.,0.
121.68342085521383,0.,0.
121.74643660915231,0.,0.
121.80945236309078,0.,0.
121.87246811702927,0.,0.
121.93548387096776,0.,0.
121.99849962490623,0.,0.
122.06151537884472,0.,0.
122.12453113278322,0.,0.
122.18754688672169,0.,0.
122.25056264066018,0.,0.
122.31357839459866,0.,0.
122.37659414853715,0.,0.
122.43960990247562,0.,0.
122.50262565641411,0.,0.
122.56564141035261,0.,0.
122.62865716429108,0.,0.
122.69167291822957,0.,0.
122.75468867216806,0.,0.
122.81770442610653,0.,0.
122.88072018004502,0.,0.
122.9437359339835,0.,0.
123.006751687922,0.,0.
123.06976744186048,0.,0.
123.13278319579896,0.,0.
123.19579894973745,0.,0.
123.25881470367592,0.,0.
123.32183045761441,0.,0.
123.3848462115529,0.,0.
123.4478619654914,0.,0.
123.51087771942987,0.,0.
123.57389347336836,0.,0.
123.63690922730684,0.,0.
123.69992498124532,0.,0.
123.7629407351838,0.,0.
123.82595648912229,0.,0.
123.88897224306078,0.,0.
123.95198799699926,0.,0.
124.01500375093775,0.,0.
124.07801950487624,0.,0.
124.14103525881471,0.,0.
124.2040510127532,0.,0.
124.26706676669168,0.,0.
124.33008252063017,0.,0.
124.39309827456866,0.,0.
124.45611402850714,0.,0.
124.51912978244562,0.,0.
124.5821455363841,0.,0.
124.64516129032259,0.,0.
124.70817704426108,0.,0.
124.77119279819956,0.,0.
124.83420855213805,0.,0.
124.89722430607654,0.,0.
124.96024006001501,0.,0.
125.0232558139535,0.,0.
125.08627156789198,0.,0.
125.14928732183047,0.,0.
125.21230307576896,0.,0.
125.27531882970744,0.,0.
125.33833458364593,0.,0.
125.4013503375844,0.,0.
125.46436609152289,0.,0.
125.52738184546138,0.,0.
125.59039759939986,0.,0.
125.65341335333835,0.,0.
125.71642910727684,0.,0.
125.77944486121531,0.,0.
125.8424606151538,0.,0.
125.90547636909228,0.,0.
125.96849212303077,0.,0.


==> snap_t0p500.csv <==
"x","psi2","V"
0.,0.,0.
0.06301575393848463,3.775537781091718e-22,0.
0.12603150787696926,8.357125559593552e-17,0.
0.18904726181545387,1.7901118866789483e-13,0.
0.2520630157539385,1.5453998492105582e-10,0.
0.31507876969242316,4.036421361516437e-8,0.
0.37809452363090773,6.062147303653747e-6,0.
0.44111027756939236,0.00030029866803109404,0.
0.504126031507877,0.004616370696240426,0.
0.5671417854463616,0.027748032980801987,0.
0.6301575393848463,0.07435249009859728,0.
0.693173293323331,0.14341263104036728,0.
0.7561890472618155,0.23586665517501437,0.
0.8192048012003001,0.3485291836423785,0.
0.8822205551387847,0.4767396131086439,0.
0.9452363090772694,0.6180175989898864,0.
1.008252063015754,0.761387094303448,0.
1.0712678169542387,0.8965281390654298,0.
1.1342835708927232,1.009298039019384,0.
1.197299324831208,1.0913394467976052,0.
1.2603150787696926,1.1238995800317122,0.
1.3233308327081772,1.1069201934656527,0.
1.386346586646662,1.0364633074638976,0.
1.4493623405851466,0.9231788484077494,0.
1.512378094523631,0.7727222730759908,0.
1.5753938484621155,0.6120144404945591,0.
1.6384096024006003,0.45546988677817185,0.
1.7014253563390849,0.3238454083298966,0.
1.7644411102775694,0.22965843532323968,0.
1.8274568642160542,0.18420954802886538,0.
1.8904726181545388,0.18524315011473072,0.
1.9534883720930234,0.2253076813648343,0.
2.016504126031508,0.2930739166959371,3.
2.0795198799699923,0.38003354776288756,3.
2.1425356339084773,0.47912431502087616,3.
2.205551387846962,0.5854800635861536,3.
2.2685671417854465,0.6853140337281493,3.
2.331582895723931,0.7835761525081322,3.
2.394598649662416,0.8628866551970059,3.
2.4576144036009,0.9296447448917633,3.
2.5206301575393852,0.974066247027903,3.
2.58364591147787,1.008540631703867,3.
2.6466616654163544,1.0181454019681448,3.
2.709677419354839,1.0208550434627568,3.
2.772693173293324,1.0015611101086686,3.
2.835708927231808,0.9743003564213499,3.
2.898724681170293,0.9341742787795633,3.
2.9617404351087773,0.894711137757525,3.
3.024756189047262,0.8442780096203302,3.
3.087771942985747,0.7940554193939882,3.
3.150787696924231,0.7420940755179823,3.
3.213803450862716,0.6872193526985524,3.
3.2768192048012006,0.6353859282274732,3.
3.339834958739685,0.5820466772776435,3.
3.4028507126781697,0.5326521841709537,3.
3.4658664666166548,0.4800017675026208,3.
3.528882220555139,0.43580249566039175,3.
3.591897974493624,0.384585532300867,3.
3.6549137284321085,0.3407357097743942,3.
3.717929482370593,0.2957929501101503,3.
3.7809452363090776,0.2553165248184831,3.
3.8439609902475627,0.21671260824322136,3.
3.906976744186047,0.18026681595240956,3.
3.969992498124532,0.14662424225572343,3.
4.033008252063016,0.11507727924016609,3.
4.0960240060015005,0.091125281801174,3.
4.159039759939985,0.06718693556331047,3.
4.222055513878471,0.0494128319313161,3.
4.285071267816955,0.03323446413749365,3.
4.348087021755439,0.021386305952446297,3.
4.411102775693924,0.014205541832970818,3.
4.474118529632409,0.0086463203750826,3.
4.537134283570893,0.0063240522069364785,3.
4.600150037509378,0.005826736816713132,3.
4.663165791447862,0.0073848164259618845,3.
4.726181545386347,0.011118980711378814,3.
4.789197299324832,0.01396622757728791,3.
4.852213053263316,0.018533645796335253,3.
4.9152288072018,0.02330410454981703,3.
4.978244561140286,0.027881695998492793,3.
5.0412603150787705,0.03311828438955978,3.
5.104276069017255,0.03563329225191604,3.
5.16729182295574,0.03958924390214119,3.
5.230307576894224,0.042408821073301295,3.
5.293323330832709,0.04482924581343926,3.
5.356339084771194,0.046278944820718024,3.
5.419354838709678,0.046306129544059896,3.
5.482370592648162,0.047184982717319884,3.
5.545386346586648,0.046335505220797706,3.
5.608402100525132,0.045478481248676664,3.
5.671417854463616,0.042587785398684644,3.
5.734433608402101,0.04060783570274384,3.
5.797449362340586,0.039073556273825506,3.
5.86046511627907,0.0355478238157564,3.
5.9234808702175545,0.032271195002969565,3.
5.98649662415604,0.027464538585334382,3.
6.049512378094524,0.024313126638983468,0.
6.112528132033009,0.021641462877838108,0.
6.175543885971494,0.01782759760351002,0.
6.238559639909978,0.015312261077640377,0.
6.301575393848462,0.012462515124542474,0.
6.364591147786948,0.010105764197483868,0.
6.427606901725432,0.008504250690990764,0.
6.490622655663916,0.006561307572746794,0.
6.553638409602401,0.005456181861377465,0.
6.616654163540886,0.005017706407971632,0.
6.67966991747937,0.004264404873776074,0.
6.742685671417855,0.004265069168810153,0.
6.8057014253563395,0.004805787885922364,0.
6.8687171792948245,0.004810406460208206,0.
6.9317329332333095,0.005923450321751328,0.
6.994748687171794,0.00649728092795099,0.
7.057764441110278,0.007177073960038541,0.
7.120780195048763,0.008745237353240336,0.
7.183795948987248,0.008852439586817883,0.
7.246811702925732,0.009960977711597997,0.
7.309827456864217,0.011009280141050747,0.
7.372843210802701,0.01100760336320984,0.
7.435858964741186,0.011813678830605336,0.
7.498874718679671,0.012058518397441362,0.
7.561890472618155,0.011886495522608998,0.
7.624906226556639,0.012266160930961851,0.
7.687921980495125,0.011709441300422589,0.
7.7509377344336094,0.011090077367751711,0.
7.813953488372094,0.011404247588407924,0.
7.876969242310579,0.009891824293616814,0.
7.939984996249064,0.009343368752771898,0.
8.003000750187548,0.009087828214374418,0.
8.066016504126033,0.007385005341843356,0.
8.129032258064518,0.007088419076837431,0.
8.192048012003001,0.006073035003083356,0.
8.255063765941486,0.00504946622573312,0.
8.31807951987997,0.004549591564204167,0.
8.381095273818456,0.003766059860202517,0.
8.444111027756941,0.0029735536584908793,0.
8.507126781695424,0.0027807063812405014,0.
8.57014253563391,0.002320045549090782,0.
8.633158289572394,0.0018049780049265354,0.
8.696174043510878,0.0020697811365672143,0.
8.759189797449364,0.0018072901407390361,0.
8.822205551387848,0.0017765773592178667,0.
8.885221305326333,0.0020679730191414773,0.
8.948237059264818,0.0023838508096380405,0.
9.011252813203301,0.002195623727230877,0.
9.074268567141786,0.0029170217755742347,0.
9.137284321080271,0.0031289442356609203,0.
9.200300075018756,0.003098908847173127,0.
9.263315828957241,0.003648661331308779,0.
9.326331582895724,0.004013490469266996,0.
9.38934733683421,0.0037407540176648294,0.
9.452363090772694,0.004093238741035064,0.
9.51537884471118,0.004533645466301786,0.
9.578394598649664,0.00385057256457817,0.
9.641410352588148,0.00421070979382795,0.
9.704426106526633,0.0042276819977088795,0.
9.767441860465118,0.0037714161413421364,0.
9.8304576144036,0.003456986815162452,0.
9.893473368342086,0.003795802892241577,0.
9.956489122280573,0.002933840779661653,0.
10.019504876219056,0.002725643082331734,0.
10.082520630157541,0.0027093711993847,0.
10.145536384096024,0.0022273267176840866,0.
10.20855213803451,0.0016870591274544154,0.
10.271567891972994,0.0018126650350073197,0.
10.33458364591148,0.0014196888343963488,0.
10.397599399849964,0.0009864286415637656,0.
10.460615153788448,0.001022586718525941,0.
10.523630907726933,0.0009573362450359315,0.
10.586646661665418,0.0006095969808314861,0.
10.6496624156039,0.0006400294616393278,0.
10.712678169542388,0.0007487998973347478,0.
10.775693923480873,0.0006902464652239681,0.
10.838709677419356,0.000606667316723632,0.
10.901725431357841,0.0008331655237364434,0.
10.964741185296324,0.000951308359505561,0.
11.02775693923481,0.0009586892093236965,0.
11.090772693173296,0.000959307656772257,0.
11.15378844711178,0.0013606775533383643,0.
11.216804201050264,0.0013202179533785014,0.
11.279819954988747,0.0012130867066739654,0.
11.342835708927232,0.0014615291738247116,0.
11.405851462865717,0.0017359299835442736,0.
11.468867216804203,0.0012939803956219741,0.
11.531882970742688,0.0014712540863852748,0.
11.594898724681173,0.0016786828152165292,0.
11.657914478619656,0.001442279321294121,0.
11.72093023255814,0.0011646912365015998,0.
11.783945986496624,0.0014625896349625379,0.
11.846961740435109,0.0012267482008168553,0.
11.909977494373596,0.0010244504044452454,0.
11.97299324831208,0.0008721391574427661,0.
12.036009002250564,0.0009875804918358755,0.
12.099024756189047,0.0007343559571583692,0.
12.162040510127532,0.0005366188092751831,0.
12.225056264066017,0.0004594238070476864,0.
12.288072018004502,0.0005792767249656703,0.
12.351087771942987,0.00028580767711096095,0.
12.414103525881472,0.00021734217658596062,0.
12.477119279819956,0.0002502251596899327,0.
12.54013503375844,0.0002488382326465944,0.
12.603150787696924,0.00020518464258717278,0.
12.66616654163541,0.00011612158024589285,0.
12.729182295573896,0.00020711960096910545,0.
12.792198049512379,0.0002858169453503142,0.
12.855213803450864,0.0002763403798693457,0.
12.918229557389349,0.00020714903909231224,0.
12.981245311327832,0.0003659327696915496,0.
13.04426106526632,0.00041961198711574767,0.
13.107276819204802,0.00048048882405718626,0.
13.170292573143287,0.00033572456239792546,0.
13.233308327081772,0.0004797353998801698,0.
13.296324081020256,0.0006413021112633196,0.
13.35933983495874,0.00048802756478079357,0.
13.422355588897226,0.0004687124197048346,0.
13.48537134283571,0.0004789215347520367,0.
13.548387096774196,0.0006436467818142952,0.
13.611402850712679,0.0004832025717976433,0.
13.674418604651164,0.00037022084131656924,0.
13.737434358589649,0.00037208079021206625,0.
13.800450112528134,0.0005158139641142623,0.
13.863465866466619,0.00033351105329274705,0.
13.926481620405102,0.0002322563279248783,0.
13.989497374343587,0.00020463273155573518,0.
14.052513128282072,0.00025678311761096915,0.
14.115528882220556,0.00023217654070518772,0.
14.178544636159042,0.00005990115390985947,0.
14.241560390097526,0.00008833060332569732,0.
14.30457614403601,0.00007023367023264026,0.
14.367591897974496,0.00010973322378159799,0.
14.430607651912979,0.000050797945257224824,0.
14.493623405851464,6.74159542832934e-6,0.
14.556639159789949,0.000031837580176552193,0.
14.619654913728434,0.000036575353586436926,0.
14.682670667666919,0.00011703122292822152,0.
14.745686421605402,0.00007248728883389277,0.
14.808702175543887,0.00003908467574635737,0.
14.871717929482372,0.00008057363098467447,0.
14.934733683420855,0.0001250996022588844,0.
14.997749437359342,0.0002220015088797606,0.
15.060765191297827,0.00010584991228560129,0.
15.12378094523631,0.0001148063613527586,0.
15.186796699174796,0.00015211754228509206,0.
15.249812453113279,0.00022617024964276754,0.
15.312828207051764,0.00023918026887247102,0.
15.37584396099025,0.00009702551193255342,0.
15.438859714928734,0.0001548097540586433,0.
15.501875468867219,0.00015283042137134777,0.
15.564891222805702,0.00023226892411446138,0.
15.627906976744187,0.00015157401071355642,0.
15.690922730682672,0.00005962438558963422,0.
15.753938484621157,0.00010762892479725418,0.
15.816954238559642,0.00009228990497322126,0.
15.879969992498127,0.00014691294184921233,0.
15.942985746436612,0.00005580846030210455,0.
16.006001500375096,0.000016020839880990092,0.
16.06901725431358,0.000030386569669504582,0.
16.132033008252066,0.000030174740067171763,0.
16.19504876219055,0.00004785592465610022,0.
16.258064516129036,0.000024512279688255715,0.
16.32108027006752,7.324529600919677e-7,0.
16.384096024006002,1.1926982352093407e-6,0.
16.44711177794449,1.3139534046668773e-6,0.
16.510127531882972,4.158256199532678e-6,0.
16.57314328582146,0.00004397639301970029,0.
16.63615903975994,0.00003535853112872301,0.
16.699174793698425,0.00002446787573498159,0.
16.762190547636912,0.000010613138255136697,0.
16.825206301575395,0.000013356633036584363,0.
16.888222055513882,0.00005838086166871119,0.
16.951237809452365,0.00009488594414987113,0.
17.01425356339085,0.00004929095723079125,0.
17.077269317329332,0.000051472760333442905,0.
17.14028507126782,0.000017538591949223526,0.
17.203300825206306,0.00005470438434458801,0.
17.26631657914479,0.00010582222613384824,0.
17.329332333083272,0.00005908643272099259,0.
17.392348087021755,0.00007809616494448519,0.
17.455363840960242,0.000011919287714733017,0.
17.51837959489873,0.00003648673989127745,0.
17.581395348837212,0.00005294853023792592,0.
17.644411102775695,0.000054507415857330585,0.
17.70742685671418,0.00005291770775564807,0.
17.770442610652665,0.000027862420267710856,0.
17.83345836459115,5.874497301282906e-6,0.
17.896474118529635,0.000012630568136930065,0.
17.95948987246812,0.00002101356835208919,0.
18.022505626406602,0.000021796207446770553,0.
18.08552138034509,0.000023718962393895186,0.
18.148537134283572,3.8708277730444465e-6,0.
18.21155288822206,2.567657304792708e-6,0.
18.274568642160542,7.334248596299863e-6,0.
18.337584396099025,0.000015383804953109486,0.
18.400600150037512,6.451530040781517e-6,0.
18.463615903975995,3.263353769865607e-6,0.
18.526631657914482,0.000010185108523420881,0.
18.589647411852965,8.987333342805985e-6,0.
18.65266316579145,0.000042720965158583884,0.
18.715678919729935,0.000016243892153658845,0.
18.77869467366842,4.599081545131907e-6,0.
18.841710427606905,7.1496160099375885e-6,0.
18.90472618154539,6.36858827639189e-6,0.
18.967741935483872,0.00003496481090058098,0.
19.03075768942236,0.000051223835182311324,0.
19.093773443360842,0.00001956958075967083,0.
19.15678919729933,0.000018557463963003872,0.
19.219804951237812,0.000011466343974757838,0.
19.282820705176295,1.5164871162721994e-6,0.
19.34583645911478,0.000034441534548393144,0.
19.408852213053265,0.000024565221728529684,0.
19.471867966991752,0.000025000202956436418,0.
19.534883720930235,0.000028104699356872863,0.
19.59789947486872,0.000013330999216020666,0.
19.6609152288072,1.180178135826043e-7,0.
19.72393098274569,0.000013627534236528148,0.
19.786946736684172,2.4864658501670606e-6,0.
19.84996249062266,0.00002337231739355326,0.
19.912978244561145,0.000019996943517285056,0.
19.975993998499625,9.581026630448027e-6,0.
20.039009752438112,5.415580329189765e-7,0.
20.102025506376595,4.941437761401565e-6,0.
20.165041260315082,1.6279730156978365e-6,0.
20.22805701425357,0.000017786852595313833,0.
20.29107276819205,7.3738061626345655e-6,0.
20.354088522130535,7.302019778175954e-6,0.
20.41710427606902,5.997946907529121e-6,0.
20.480120030007505,0.000010096033169438243,0.
20.54313578394599,1.4236582679872325e-6,0.
20.60615153788447,0.000010126854423086322,0.
20.66916729182296,1.471581724129606e-6,0.
20.73218304576144,0.000011234007180001815,0.
20.79519879969993,0.000017145677934073922,0.
20.858214553638412,0.000021016895308533772,0.
20.921230307576895,1.0646886680310233e-6,0.
20.984246061515382,0.000014889621191759418,0.
21.047261815453865,2.239540051086544e-6,0.
21.110277569392352,3.7401386071193325e-6,0.
21.173293323330835,9.007884936859277e-6,0.
21.23630907726932,0.000015588098644132122,0.
21.2993248312078,4.391776053904367e-6,0.
21.36234058514629,0.000032551626529245647,0.
21.425356339084775,0.00001642705422855889,0.
21.48837209302326,4.0635193113126445e-6,0.
21.551387846961745,4.064877672922687e-6,0.
21.614403600900225,4.835323922462397e-6,0.
21.67741935483871,2.5695835973256663e-7,0.
21.740435108777195,0.00001566493211139186,0.
21.803450862715682,0.000011622513766501517,0.
21.86646661665417,6.628700878657935e-6,0.
21.92948237059265,0.000015670136031203206,0.
21.992498124531135,0.000017040181344280256,0.
22.05551387846962,0.000014911678051255784,0.
22.118529632408105,6.858076315168143e-8,0.
22.181545386346592,7.371642272575135e-6,0.
22.24456114028507,1.301326556383572e-6,0.
22.30757689422356,2.806812148723329e-6,0.
22.37059264816204,6.5864827239491865e-6,0.
22.43360840210053,0.000012423293905389795,0.
22.49662415603901,1.901533339628664e-6,0.
22.559639909977495,0.000021516298361421268,0.
22.62265566391598,0.000017207080253401817,0.
22.685671417854465,3.879787559223466e-6,0.
22.74868717179295,2.633817947906561e-6,0.
22.811702925731435,1.6786771299617465e-6,0.
22.874718679669922,3.444597536785023e-6,0.
22.937734433608405,6.2473045704683785e-6,0.
23.00075018754689,9.816250180628108e-6,0.
23.063765941485375,2.8943139392082115e-6,0.
23.12678169542386,8.360008567106947e-6,0.
23.189797449362345,0.000010014901210287536,0.
23.252813203300825,0.000026618887204897597,0.
23.31582895723931,0.000011713453957959129,0.
23.3788447111778,4.2219201262380244e-6,0.
23.44186046511628,0.000014153848398720788,0.
23.50487621905477,5.062427172541461e-6,0.
23.567891972993248,3.058251162660881e-6,0.
23.630907726931735,3.9210182138379546e-7,0.
23.693923480870218,6.9113771446088275e-6,0.
23.756939234808705,1.3787767060809198e-6,0.
23.81995498874719,4.90800606319907e-6,0.
23.88297074268567,6.703185358232418e-6,0.
23.94598649662416,7.325187121985259e-6,0.
24.00900225056264,6.1319731181703925e-6,0.
24.07201800450113,4.334243023142538e-6,0.
24.135033758439615,0.000023783565047622203,0.
24.198049512378095,0.000011531188416433113,0.
24.26106526631658,4.833392045281847e-6,0.
24.324081020255065,7.63599226310099e-6,0.
24.38709677419355,7.1664761408995915e-6,0.
24.450112528132035,0.000015575985705472417,0.
24.51312828207052,3.837229031556091e-6,0.
24.576144036009005,1.5444628160934612e-6,0.
24.639159789947488,3.989003310224526e-6,0.
24.702175543885975,5.825683126901415e-7,0.
24.765191297824458,1.1603889245956441e-6,0.
24.828207051762945,5.771357927523661e-6,0.
24.891222805701428,4.330883942300061e-6,0.
24.95423855963991,6.354477113944772e-7,0.
25.0172543135784,9.728074911288956e-6,0.
25.08027006751688,7.3120946552736006e-6,0.
25.14328582145537,0.000010686839285251697,0.
25.206301575393848,8.904888707991046e-6,0.
25.269317329332335,2.8625988698090316e-6,0.
25.33233308327082,0.00002142763324561388,0.
25.395348837209305,0.00001550385532389858,0.
25.45836459114779,5.7830184706161985e-6,0.
25.52138034508627,8.236436195231174e-6,0.
25.584396099024758,3.7519303886697584e-6,0.
25.647411852963245,0.000015937821898106553,0.
25.710427606901728,0.000011769848018042945,0.
25.773443360840215,4.6408853587944133e-7,0.
25.836459114778698,5.5218576437004854e-6,0.
25.89947486871718,2.774806388797321e-6,0.
25.962490622655665,4.601854417467169e-6,0.
26.02550637659415,4.189297297240634e-6,0.
26.08852213053264,5.338995310190249e-7,0.
26.15153788447112,4.273203106883433e-6,0.
26.214553638409605,1.4495533634238076e-6,0.
26.277569392348088,3.579350554030921e-7,0.
26.340585146286575,3.04396695261714e-7,0.
26.403600900225058,2.0429147233919333e-6,0.
26.466616654163545,7.4585794538896226e-6,0.
26.529632408102028,2.0194900855187465e-6,0.
26.59264816204051,1.4476388449727312e-6,0.
26.655663915978998,4.492065467451485e-6,0.
26.71867966991748,2.623955578356409e-6,0.
26.781695423855968,9.083477594031933e-6,0.
26.84471117779445,6.592957625154769e-6,0.
26.907726931732935,4.090310774327111e-7,0.
26.97074268567142,7.45944510208903e-6,0.
27.033758439609905,5.803140691790794e-6,0.
27.09677419354839,3.521989622794707e-6,0.
27.159789947486875,6.747594827335143e-6,0.
27.222805701425358,1.1623890760544293e-6,0.
27.285821455363845,2.467000868728976e-6,0.
27.348837209302328,6.624174455747778e-6,0.
27.411852963240815,1.5647279114407648e-6,0.
27.474868717179298,1.42799173599464e-6,0.
27.53788447111778,1.6597994380737775e-6,0.
27.600900225056268,3.1389074370190344e-7,0.
27.66391597899475,3.7824504466076147e-6,0.
27.726931732933238,2.426923943358798e-6,0.
27.78994748687172,3.236235806296939e-8,0.
27.852963240810205,9.380976782565114e-7,0.
27.915978994748688,2.6918829224827208e-9,0.
27.978994748687175,2.8128636980264075e-6,0.
28.04201050262566,4.260892855765848e-6,0.
28.105026256564145,4.0139978469798315e-7,0.
28.168042010502628,1.2909750869248285e-6,0.
28.23105776444111,1.8302155472867057e-6,0.
28.294073518379598,6.355030061633377e-7,0.
28.357089272318085,5.028309676293615e-6,0.
28.420105026256568,4.754832202145544e-6,0.
28.48312078019505,1.4252458626261057e-7,0.
28.546136534133534,2.30658364320413e-6,0.
28.60915228807202,2.7171446543334635e-6,0.
28.672168042010505,9.090785034405816e-7,0.
28.73518379594899,4.8687809239493565e-6,0.
28.798199549887478,4.927386575089818e-6,0.
28.861215303825958,3.2912020234054395e-7,0.
28.924231057764445,1.4150613130387325e-6,0.
28.987246811702928,2.0691082591200087e-6,0.
29.050262565641415,4.008543751623155e-7,0.
29.113278319579898,3.2869078173188458e-6,0.
29.17629407351838,4.054220332205836e-6,0.
29.239309827456868,6.121469971587712e-7,0.
29.30232558139535,8.868540803161577e-7,0.
29.365341335333838,1.5185833053052114e-6,0.
29.42835708927232,2.7327823246315017e-7,0.
29.491372843210804,2.652719583598668e-6,0.
29.55438859714929,3.7351875290661425e-6,0.
29.617404351087774,7.658429517114895e-7,0.
29.68042010502626,9.088316337018692e-7,0.
29.743435858964745,2.0485808015249176e-6,0.
29.806451612903228,5.845358128308642e-7,0.
29.86946736684171,2.2989084744849274e-6,0.
29.932483120780198,4.813366877019001e-6,0.
29.995498874718685,2.013311125236328e-6,0.
30.058514628657168,1.478422730291464e-7,0.
30.121530382595655,1.7293221053296048e-6,0.
30.184546136534134,1.121738695083546e-6,0.
30.24756189047262,1.0890889855498195e-6,0.
30.310577644411108,4.476228538009647e-6,0.
30.37359339834959,4.505103632503646e-6,0.
30.436609152288078,8.475657159079517e-7,0.
30.499624906226558,3.013468700247842e-7,0.
30.562640660165044,1.0839794571298443e-6,0.
30.625656414103528,3.176386471603978e-7,0.
30.688672168042014,1.851602661050344e-6,0.
30.7516879219805,4.680403797274721e-6,0.
30.81470367591898,3.3891250149965544e-6,0.
30.877719429857468,3.9432161609687975e-7,0.
30.94073518379595,2.622002528014272e-7,0.
31.003750937734438,4.843664849341414e-7,0.
31.06676669167292,7.505159130612213e-8,0.
31.129782445611404,2.0792024598455676e-6,0.
31.19279819954989,4.339783481136019e-6,0.
31.255813953488374,2.8249619938276877e-6,0.
31.31882970742686,3.7810952301030707e-7,0.
31.381845461365344,5.302083770263682e-7,0.
31.444861215303828,7.208559363857979e-7,0.
31.507876969242314,2.315132353516271e-8,0.
31.5708927231808,1.3407928671254017e-6,0.
31.633908477119284,3.2895174662507155e-6,0.
31.696924231057764,2.398513780657373e-6,0.
31.759939984996254,6.554020203579135e-7,0.
31.822955738934734,1.2689131128009835e-6,0.
31.885971492873225,2.042574256973882e-6,0.
31.948987246811708,8.027822201512e-7,0.
32.01200300075019,7.564352997927296e-8,0.
32.07501875468868,9.394608856250434e-7,0.
32.13803450862716,1.0358963669575693e-6,0.
32.201050262565644,2.801472776722977e-7,0.
32.26406601650413,9.922140547212856e-7,0.
32.32708177044261,2.5479382157908154e-6,0.
32.3900975243811,2.1758992079813173e-6,0.
32.453113278319584,5.191870370732839e-7,0.
32.51612903225807,1.4930117220751043e-7,0.
32.57914478619655,6.279087148964287e-7,0.
32.64216054013504,3.2530653180304383e-7,0.
32.705176294073524,4.808911593899454e-8,0.
32.768192048012004,1.1112561028934593e-6,0.
32.83120780195049,2.1436366941526426e-6,0.
32.89422355588898,1.5008353956509815e-6,0.
32.95723930982746,7.336204001206221e-7,0.
33.020255063765944,1.5946834145358931e-6,0.
33.08327081770443,2.6356392643335217e-6,0.
33.14628657164292,1.969180052234794e-6,0.
33.2093023255814,4.7489376195253955e-7,0.
33.27231807951988,3.88514209198071e-8,0.
33.33533383345837,3.951464143866096e-7,0.
33.39834958739685,2.3628737770810945e-7,0.
33.46136534133534,2.7142235817093692e-8,0.
33.524381095273824,7.766838601429515e-7,0.
33.587396849212304,1.7662548566299224e-6,0.
33.65041260315079,1.6990175255241985e-6,0.
33.71342835708927,8.066300468284918e-7,0.
33.776444111027764,4.966188877189379e-7,0.
33.839459864966244,1.0771278773519096e-6,0.
33.90247561890473,1.3230095807452138e-6,0.
33.96549137284322,6.97090085732637e-7,0.
34.0285071267817,7.249011125779383e-8,0.
34.091522880720184,9.036107170271112e-8,0.
34.154538634658664,3.151690320587514e-7,0.
34.21755438859716,1.6481839283244032e-7,0.
34.28057014253564,4.2715473508778854e-8,0.
34.34358589647412,6.73683535355489e-7,0.
34.40660165041261,1.560303710628727e-6,0.
34.46961740435109,1.6113083629855262e-6,0.
34.53263315828958,9.155012834918722e-7,0.
34.595648912228064,6.295726334125343e-7,0.
34.658664666166544,1.4153253415021346e-6,0.
34.72168042010503,2.4550378663402897e-6,0.
34.78469617404351,2.388522853092568e-6,0.
34.847711927982004,1.2629690457681992e-6,0.
34.910727681920484,4.3173386176445983e-7,0.
34.973743435858964,5.642031008369909e-7,0.
35.03675918979746,1.0333010449132657e-6,0.
35.09977494373594,1.0353490911390705e-6,0.
35.162790697674424,5.287088248834716e-7,0.
35.225806451612904,1.1839849670446363e-7,0.
35.28882220555139,1.309547769173814e-7,0.
35.35183795948988,2.06412344465444e-7,0.
35.41485371342836,7.248792506633877e-8,0.
35.47786946736685,5.480443239208784e-8,0.
35.54088522130533,4.972873499801764e-7,0.
35.60390097524381,1.1190275667937502e-6,0.
35.6669167291823,1.2176293639052994e-6,0.
35.729932483120784,6.210200946928654e-7,0.
35.79294823705927,1.53771051471416e-7,0.
35.85596399099775,6.119205750432276e-7,0.
35.91897974493624,1.6338480682428943e-6,0.
35.981995498874724,2.167391999881583e-6,0.
36.045011252813204,1.6863509850512392e-6,0.
36.10802700675169,6.923335824487356e-7,0.
36.17104276069018,2.4303662255444825e-7,0.
36.23405851462866,8.221199971585262e-7,0.
36.297074268567144,1.7026221144705873e-6,0.
36.36009002250563,1.835224782965632e-6,0.
36.42310577644412,1.0947284012194026e-6,0.
36.4861215303826,2.499901006281017e-7,0.
36.549137284321084,5.649705901004361e-8,0.
36.61215303825957,5.658375777574806e-7,0.
36.67516879219805,1.0933565686945083e-6,0.
36.73818454613654,9.736908510667579e-7,0.
36.801200300075024,3.7176346502223145e-7,0.
36.86421605401351,1.1129163397754146e-8,0.
36.92723180795199,2.417935496090304e-7,0.
36.99024756189048,7.51872749572028e-7,0.
37.053263315828964,9.982813487173318e-7,0.
37.116279069767444,7.128717965872802e-7,0.
37.17929482370593,1.8622347337605794e-7,0.
37.24231057764442,1.5019098882591902e-8,0.
37.3053263315829,3.9918443858433384e-7,0.
37.368342085521384,9.135799278181587e-7,0.
37.43135783945987,1.065350089569022e-6,0.
37.49437359339836,7.672966034300652e-7,0.
37.55738934733684,2.8133808788430393e-7,0.
37.62040510127532,3.6201188687805693e-9,0.
37.68342085521381,1.890692541762237e-7,0.
37.74643660915229,6.519277986503869e-7,0.
37.80945236309078,9.125706480985906e-7,0.
37.872468117029264,7.446824932637961e-7,0.
37.935483870967744,3.566160156844594e-7,0.
37.99849962490623,5.932926855905213e-8,0.
38.06151537884472,1.9291904943189872e-8,0.
38.124531132783204,2.45411636159327e-7,0.
38.187546886721684,5.581517026810368e-7,0.
38.25056264066016,6.709994340769958e-7,0.
38.31357839459866,4.846049943722983e-7,0.
38.37659414853714,1.9081930801686584e-7,0.
38.439609902475624,1.7715301920511153e-8,0.
38.50262565641411,3.369153369912735e-8,0.
38.56564141035259,2.058698085488229e-7,0.
38.62865716429108,4.416968107624108e-7,0.
38.69167291822956,5.698561531071979e-7,0.
38.75468867216805,4.717444872338517e-7,0.
38.81770442610653,2.3454846078274952e-7,0.
38.88072018004501,4.841850999478482e-8,0.
38.943735933983504,2.0993743517541826e-9,0.
39.006751687921984,7.699157213492424e-8,0.
39.06976744186047,2.3822869483621134e-7,0.
39.13278319579895,4.1150941537056977e-7,0.
39.19579894973744,4.6724503291523036e-7,0.
39.258814703675924,3.496862630728017e-7,0.
39.3218304576144,1.596549937724266e-7,0.
39.3848462115529,3.609456691345267e-8,0.
39.44786196549138,3.067307946599312e-8,0.
39.51087771942986,1.4601887779450834e-7,0.
39.573893473368344,3.851476983490051e-7,0.
39.63690922730683,6.81094748635178e-7,0.
39.69992498124532,8.69532817178122e-7,0.
39.7629407351838,8.29683031028339e-7,0.
39.82595648912229,6.089860700149616e-7,0.
39.88897224306077,3.4948016616359853e-7,0.
39.95198799699925,1.4497546503990262e-7,0.
40.01500375093774,2.663613473500254e-8,0.
40.078019504876224,2.20518035895167e-8,0.
40.14103525881471,1.3521734204935106e-7,0.
40.20405101275319,2.891448138792993e-7,0.
40.26706676669168,3.686215052106235e-7,0.
40.330082520630164,3.296002851282272e-7,0.
40.39309827456864,2.2449713358867155e-7,0.
40.45611402850714,1.276159909634819e-7,0.
40.51912978244562,8.308307072086345e-8,0.
40.5821455363841,1.1944005372110614e-7,0.
40.645161290322584,2.526098373974139e-7,0.
40.70817704426107,4.486744777658748e-7,0.
40.77119279819956,6.247312568558199e-7,0.
40.83420855213804,7.201683345146272e-7,0.
40.897224306076524,7.466149345616208e-7,0.
40.96024006001501,7.43256780496431e-7,0.
41.02325581395349,7.068091011901925e-7,0.
41.08627156789198,6.038774489878338e-7,0.
41.149287321830464,4.4474874805361345e-7,0.
41.21230307576894,3.020032763445104e-7,0.
41.27531882970743,2.3900078450332693e-7,0.
41.33833458364592,2.448883828083418e-7,0.
41.401350337584404,2.6123885679444624e-7,0.
41.46436609152288,2.5719768386019426e-7,0.
41.52738184546136,2.526128994381306e-7,0.
41.59039759939986,2.710393688549472e-7,0.
41.65341335333834,2.9761865435600544e-7,0.
41.716429107276824,2.966151443637345e-7,0.
41.77944486121531,2.56282122605623e-7,0.
41.84246061515379,2.0075844628293646e-7,0.
41.90547636909228,1.6389710901467471e-7,0.
41.968492123030764,1.677356838787992e-7,0.
42.03150787696925,2.2679712794092396e-7,0.
42.09452363090773,3.5394505653182523e-7,0.
42.15753938484621,5.454465821555446e-7,0.
42.220555138784704,7.646011448678848e-7,0.
42.28357089272318,9.573190385095324e-7,0.
42.34658664666167,1.0938494879811816e-6,0.
42.40960240060016,1.1909313803469153e-6,0.
42.47261815453864,1.284820888878837e-6,0.
42.535633908477124,1.3819122259607169e-6,0.
42.5986496624156,1.441702184789358e-6,0.
42.6616654163541,1.4122986401747227e-6,0.
42.72468117029258,1.2816590096024992e-6,0.
42.787696924231064,1.0923340502624614e-6,0.
42.85071267816955,9.075059543404577e-7,0.
42.91372843210803,7.645690950543616e-7,0.
42.97674418604652,6.590348533762581e-7,0.
43.039759939985,5.658947061986026e-7,0.
43.10277569392349,4.701969605979285e-7,0.
43.16579144786197,3.7785728334678827e-7,0.
43.22880720180045,3.0448668646736916e-7,0.
43.291822955738944,2.611890246378981e-7,0.
43.35483870967742,2.520216422455974e-7,0.
43.41785446361591,2.792359297017404e-7,0.
43.48087021755439,3.435103775737542e-7,0.
43.54388597149288,4.3581054483501593e-7,0.
43.606901725431364,5.316007028832058e-7,0.
43.66991747936984,5.990060184176074e-7,0.
43.73293323330834,6.184041679613374e-7,0.
43.79594898724682,5.971012247520168e-7,0.
43.8589647411853,5.644384622434157e-7,0.
43.92198049512379,5.491948460308984e-7,0.
43.98499624906227,5.570576135523477e-7,0.
44.04801200300076,5.664799877454367e-7,0.
44.11102775693924,5.460691192731915e-7,0.
44.17404351087772,4.792572921777618e-7,0.
44.23705926481621,3.7699423472494267e-7,0.
44.30007501875469,2.6975029585457276e-7,0.
44.363090772693184,1.8650932387120174e-7,0.
44.42610652663166,1.3730534054274834e-7,0.
44.48912228057014,1.1128371323138441e-7,0.
44.55213803450863,8.938653032538672e-8,0.
44.61515378844712,6.030181939031081e-8,0.
44.678169542385604,2.765719588810026e-8,0.
44.74118529632408,4.6146467820206894e-9,0.
44.80420105026257,1.754824553687932e-9,0.
44.86721680420106,1.816449712308065e-8,0.
44.93023255813954,4.1949456074608654e-8,0.
44.99324831207802,5.878635525301434e-8,0.
45.05626406601651,6.155318184821454e-8,0.
45.11927981995499,5.4130554008021826e-8,0.
45.18229557389348,4.72957848936874e-8,0.
45.24531132783196,5.027116126007185e-8,0.
45.30832708177045,6.403666585421806e-8,0.
45.37134283570893,8.071442303011648e-8,0.
45.43435858964742,8.894190066097934e-8,0.
45.4973743435859,8.132985902783964e-8,0.
45.56039009752438,5.917288632213537e-8,0.
45.62340585146287,3.172962528958829e-8,0.
45.68642160540136,1.0903467127317822e-8,0.
45.749437359339844,4.764741159919689e-9,0.
45.81245311327832,1.3667489145181285e-8,0.
45.87546886721681,3.086537914171536e-8,0.
45.9384846211553,4.68549794769597e-8,0.
46.00150037509378,5.4753099781576943e-8,0.
46.06451612903226,5.3773240277721925e-8,0.
46.12753188297075,4.918956395550156e-8,0.
46.19054763690923,4.9152528241466725e-8,0.
46.25356339084772,6.02501402808727e-8,0.
46.3165791447862,8.409924590053653e-8,0.
46.37959489872469,1.1648612363132407e-7,0.
46.44261065266317,1.492004153262308e-7,0.
46.50562640660165,1.7346266091258375e-7,0.
46.56864216054014,1.8328487984606606e-7,0.
46.63165791447862,1.7736767627444073e-7,0.
46.69467366841711,1.589719625838694e-7,0.
46.7576894223556,1.3414750403968195e-7,0.
46.82070517629408,1.0932832009552335e-7,0.
46.88372093023256,8.940302716861733e-8,0.
46.94673668417104,7.698483727307804e-8,0.
47.00975243810954,7.298051158261598e-8,0.
47.07276819204802,7.798522842638882e-8,0.
47.135783945986496,9.37322038548862e-8,0.
47.19879969992499,1.2387642024744056e-7,0.
47.26181545386347,1.7371905490700177e-7,0.
47.32483120780196,2.4892121876670003e-7,0.
47.387846961740436,3.5363762310533076e-7,0.
47.45086271567892,4.886991037081289e-7,0.
47.51387846961741,6.50446096196503e-7,0.
47.57689422355589,8.306004056349664e-7,0.
47.63990997749438,1.0172484829251737e-6,0.
47.70292573143286,1.1966996562399885e-6,0.
47.76594148537134,1.3557641651913436e-6,0.
47.82895723930984,1.4839174017463027e-6,0.
47.89197299324832,1.5748825709467817e-6,0.
47.9549887471868,1.6273389432346396e-6,0.
48.01800450112528,1.6446878319859028e-6,0.
48.08102025506377,1.634019778169988e-6,0.
48.14403600900226,1.6045741958966224e-6,0.
48.207051762940736,1.5660421475351254e-6,0.
48.27006751687923,1.5270366067443475e-6,0.
48.33308327081771,1.493966224604074e-6,0.
48.39609902475619,1.4704316755555e-6,0.
48.459114778694676,1.4571498156272666e-6,0.
48.52213053263316,1.4523222577325958e-6,0.
48.58514628657165,1.4523115196025835e-6,0.
48.64816204051013,1.4524692479512917e-6,0.
48.71117779444862,1.4479704637625465e-6,0.
48.7741935483871,1.4345362555626773e-6,0.
48.83720930232558,1.4089660840942644e-6,0.
48.90022505626407,1.3694424179897944e-6,0.
48.96324081020256,1.3156088627948825e-6,0.
49.02625656414104,1.248453782821076e-6,0.
49.08927231807952,1.170051716047695e-6,0.
49.15228807201801,1.0832235437041006e-6,0.
49.2153038259565,9.911742527161449e-7,0.
49.278319579894976,8.971567677966762e-7,0.
49.34133533383347,8.041952892961232e-7,0.
49.40435108777195,7.148855161736647e-7,0.
49.46736684171043,6.312750105027818e-7,0.
49.530382595648916,5.54816521720942e-7,0.
49.5933983495874,4.863808317333431e-7,0.
49.65641410352589,4.2631313449198193e-7,0.
49.71942985746437,3.7451714111558977e-7,0.
49.782445611402856,3.305529338043477e-7,0.
49.84546136534134,2.9373720435663613e-7,0.
49.90847711927982,2.632373296243903e-7,0.
49.97149287321831,2.3815344323367418e-7,0.
50.0345086271568,2.1758511216278232e-7,0.
50.097524381095276,2.0068134124544533e-7,0.
50.16054013503376,1.8667434931800917e-7,0.
50.22355588897225,1.7489883618705026e-7,0.
50.28657164291074,1.647992630182432e-7,0.
50.349587396849216,1.559280168013325e-7,0.
50.412603150787696,1.4793728939882652e-7,0.
50.47561890472619,1.4056717939932495e-7,0.
50.53863465866467,1.3363204290728432e-7,0.
50.601650412603156,1.2700659056318232e-7,0.
50.66466616654164,1.2061273717085668e-7,0.
50.72768192048012,1.1440780608482396e-7,0.
50.79069767441861,1.0837438821713739e-7,0.
50.85371342835709,1.025119468331028e-7,0.
50.91672918229558,9.683012390170754e-8,0.
50.97974493623406,9.134361979332054e-8,0.
51.04276069017254,8.606846773975011e-8,0.
51.10577644411104,8.101949658896394e-8,0.
51.168792198049516,7.620876408645885e-8,0.
51.231807951988,7.164474560778566e-8,0.
51.29482370592649,6.73320781635027e-8,0.
51.35783945986498,6.32716841739681e-8,0.
51.420855213803456,5.946113058455463e-8,0.
51.483870967741936,5.5895112326368446e-8,0.
51.54688672168043,5.256598110060598e-8,0.
51.60990247561891,4.94642679626123e-8,0.
51.672918229557396,4.6579169641944824e-8,0.
51.73593398349588,4.3898983548710146e-8,0.
51.79894973743436,4.141148585353416e-8,0.
51.86196549137285,3.910425215000329e-8,0.
51.92498124531133,3.696492262477366e-8,0.
51.98799699924982,3.49814146551e-8,0.
52.0510127531883,3.314208627307177e-8,0.
52.11402850712678,3.143585448124362e-8,0.
52.17704426106528,2.9852273112009664e-8,0.
52.240060015003756,2.8381575697345903e-8,0.
52.30307576894224,2.7014689433895454e-8,0.
52.36609152288072,2.5743226659391026e-8,0.
52.42910727681921,2.4559460134781288e-8,0.
52.492123030757696,2.3456287895403443e-8,0.
52.555138784696176,2.2427192550595736e-8,0.
52.61815453863467,2.1466198820280572e-8,0.
52.68117029257315,2.0567831957690074e-8,0.
52.74418604651163,1.9727078633713043e-8,0.
52.807201800450116,1.8939350990529438e-8,0.
52.8702175543886,1.8200453908595804e-8,0.
52.93323330832709,1.7506555142713216e-8,0.
52.99624906226557,1.6854157780918532e-8,0.
53.059264816204056,1.6240074471222788e-8,0.
53.12228057014254,1.566140295349272e-8,0.
53.18529632408102,1.5115502581235158e-8,0.
53.24831207801952,1.4599971692720502e-8,0.
53.311327831957996,1.4112625824773942e-8,0.
53.374343585896476,1.3651476877658575e-8,0.
53.43735933983496,1.3214713391435512e-8,0.
53.50037509377345,1.2800682117050194e-8,0.
53.563390847711936,1.2407871034562746e-8,0.
53.626406601650416,1.2034893939362226e-8,0.
53.6894223555889,1.1680476646574918e-8,0.
53.75243810952739,1.1343444811497687e-8,0.
53.81545386346587,1.102271330442407e-8,0.
53.878469617404356,1.0717277033432304e-8,0.
53.94148537134284,1.0426203074872368e-8,0.
54.00450112528132,1.0148623956615902e-8,0.
54.06751687921981,9.88373192373484e-9,0.
54.130532633158296,9.630774032001682e-9,0.
54.19354838709678,9.389047911263825e-9,0.
54.25656414103526,9.157898075161249e-9,0.
54.31957989497375,8.936712652977727e-9,0.
54.382595648912236,8.724920458783037e-9,0.
54.445611402850716,8.521988318433065e-9,0.
54.5086271567892,8.327418601670017e-9,0.
54.57164291072769,8.140746913682623e-9,0.
54.634658664666176,7.961539924082124e-9,0.
54.697674418604656,7.789393307153219e-9,0.
54.760690172543136,7.623929787896323e-9,0.
54.82370592648163,7.46479728503906e-9,0.
54.88672168042011,7.311667147797986e-9,0.
54.949737434358596,7.164232488374557e-9,0.
55.01275318829708,7.0222066039468224e-9,0.
55.07576894223556,6.885321497239388e-9,0.
55.13878469617405,6.753326485886994e-9,0.
55.201800450112536,6.6259869065862784e-9,0.
55.26481620405102,6.503082909243477e-9,0.
55.3278319579895,6.384408337305696e-9,0.
55.39084771192798,6.269769695319329e-9,0.
55.453863465866476,6.158985194340724e-9,0.
55.516879219804956,6.051883875144352e-9,0.
55.57989497374344,5.948304803488046e-9,0.
55.64291072768193,5.8480963312491015e-9,0.
55.70592648162041,5.751115419471048e-9,0.
55.768942235558896,5.657227020319288e-9,0.
55.831957989497376,5.566303509300396e-9,0.
55.89497374343587,5.4782241675363016e-9,0.
55.95798949737435,5.392874707030503e-9,0.
56.02100525131283,5.310146835827545e-9,0.
56.08402100525132,5.2299378599838115e-9,0.
56.1470367591898,5.152150317689693e-9,0.
56.21005251312829,5.076691644295826e-9,0.
56.27306826706677,5.003473862894055e-9,0.
56.336084021005256,4.932413300678113e-9,0.
56.39909977494374,4.863430326708053e-9,0.
56.46211552888222,4.796449109649396e-9,0.
56.525131282820716,4.731397394315203e-9,0.
56.588147036759196,4.668206294250719e-9,0.
56.651162790697676,4.606810099302415e-9,0.
56.71417854463617,4.547146097161836e-9,0.
56.77719429857465,4.489154407095435e-9,0.
56.840210052513136,4.4327778254105965e-9,0.
56.903225806451616,4.3779616807783266e-9,0.
56.9662415603901,4.324653699592923e-9,0.
57.02925731432859,4.272803880163941e-9,0.
57.09227306826707,4.222364374639811e-9,0.
57.15528882220556,4.173289378296792e-9,0.
57.21830457614404,4.125535026264408e-9,0.
57.28132033008253,4.07905929553956e-9,0.
57.34433608402101,4.033821914713351e-9,0.
57.407351837959496,3.989784276612453e-9,0.
57.47036759189798,3.946909358167461e-9,0.
57.53338334583646,3.905161644332872e-9,0.
57.596399099774956,3.8645070552353975e-9,0.
57.659414853713436,3.824912879639615e-9,0.
57.722430607651916,3.78634770979808e-9,0.
57.7854463615904,3.748781381842494e-9,0.
57.84846211552889,3.71218491840598e-9,0.
57.911477869467376,3.6765304742920584e-9,0.
57.974493623405856,3.6417912854535683e-9,0.
58.03750937734434,3.6079416217060083e-9,0.
58.10052513128283,3.5749567390646504e-9,0.
58.16354088522131,3.542812837981952e-9,0.
58.226556639159796,3.511487021132837e-9,0.
58.28957239309828,3.480957255159973e-9,0.
58.35258814703676,3.451202333138359e-9,0.
58.41560390097525,3.4222018398504176e-9,0.
58.478619654913736,3.3939361180255766e-9,0.
58.54163540885222,3.3663862372397266e-9,0.
58.6046511627907,3.3395339635144007e-9,0.
58.66766691672919,3.3133617302340407e-9,0.
58.730682670667676,3.2878526121272416e-9,0.
58.793698424606156,3.262990298101944e-9,0.
58.85671417854464,3.2387590678635876e-9,0.
58.91972993248313,3.215143767506793e-9,0.
58.98274568642161,3.192129787773807e-9,0.
59.045761440360096,3.1697030430554425e-9,0.
59.10877719429858,3.1478499502666975e-9,0.
59.17179294823707,3.126557410498167e-9,0.
59.23480870217555,3.1058127904430543e-9,0.
59.29782445611403,3.0856039046196397e-9,0.
59.36084021005252,3.065918998889128e-9,0.
59.423855963991,3.046746734719689e-9,0.
59.48687171792949,3.028076173694254e-9,0.
59.549887471867976,3.009896763439522e-9,0.
59.612903225806456,2.9921983232155443e-9,0.
59.67591897974494,2.9749710315277227e-9,0.
59.73893473368342,2.95820541273038e-9,0.
59.801950487621916,2.9418923259304367e-9,0.
59.864966241560396,2.926022952680004e-9,0.
59.927981995498875,2.9105887864190344e-9,0.
59.99099774943737,2.895581622196732e-9,0.
60.05401350337585,2.880993546124124e-9,0.
60.117029257314336,2.8668169266396065e-9,0.
60.180045011252815,2.853044404684808e-9,0.
60.24306076519131,2.839668885353363e-9,0.
60.30607651912979,2.8266835295090594e-9,0.
60.36909227306827,2.814081745768127e-9,0.
60.43210802700676,2.8018571833105153e-9,0.
60.49512378094524,2.7900037239387087e-9,0.
60.55813953488373,2.7785154757793156e-9,0.
60.621155288822216,2.767386766328661e-9,0.
60.684171042760696,2.756612136612349e-9,0.
60.74718679669918,2.746186334231763e-9,0.
60.81020255063766,2.7361043086415114e-9,0.
60.873218304576156,2.7263612050208673e-9,0.
60.936234058514636,2.7169523595332067e-9,0.
60.999249812453115,2.7078732934761418e-9,0.
61.06226556639161,2.699119709824399e-9,0.
61.12528132033009,2.690687487310566e-9,0.
61.188297074268576,2.682572677002576e-9,0.
61.251312828207055,2.6747714980405877e-9,0.
61.31432858214554,2.667280333453166e-9,0.
61.37734433608403,2.660095726727415e-9,0.
61.44036009002251,2.653214378080943e-9,0.
61.503375843961,2.646633141196139e-9,0.
61.56639159789948,2.6403490200040516e-9,0.
61.62940735183796,2.63435916569064e-9,0.
61.69242310577645,2.6286608739532623e-9,0.
61.755438859714936,2.6232515821154677e-9,0.
61.81845461365342,2.6181288665232508e-9,0.
61.8814703675919,2.6132904405683972e-9,0.
61.94448612153039,2.6087341519926616e-9,0.
62.007501875468876,2.604457980940458e-9,0.
62.070517629407355,2.6004600382332627e-9,0.
62.13353338334584,2.5967385631072817e-9,0.
62.19654913728433,2.5932919216872132e-9,0.
62.25956489122281,2.5901186056490965e-9,0.
62.322580645161295,2.5872172303484316e-9,0.
62.38559639909978,2.584586533834554e-9,0.
62.44861215303827,2.5822253753656348e-9,0.
62.51162790697675,2.5801327346015394e-9,0.
62.574643660915235,2.5783077105775027e-9,0.
62.63765941485372,2.5767495205124476e-9,0.
62.7006751687922,2.5754574994418137e-9,0.
62.76369092273069,2.574431099372384e-9,0.
62.826706676669176,2.573669889108485e-9,0.
62.889722430607655,2.5731735534231588e-9,0.
62.95273818454614,2.5729418926482174e-9,0.
63.01575393848463,2.5729748232561485e-9,0.
63.078769692423116,2.573272376948966e-9,0.
63.1417854463616,2.573834701163694e-9,0.
63.204801200300075,2.5746620590107887e-9,0.
63.26781695423857,2.575754829538555e-9,0.
63.330832708177056,2.577113508029843e-9,0.
63.39384846211553,2.5787387070548544e-9,0.
63.45686421605402,2.5806311558301654e-9,0.
63.51987996999251,2.582791702175424e-9,0.
63.58289572393098,2.585221312665599e-9,0.
63.64591147786947,2.587921073586402e-9,0.
63.70892723180796,2.590892192021261e-9,0.
63.77194298574645,2.5941359970612873e-9,0.
63.83495873968492,2.5976539409826333e-9,0.
63.897974493623416,2.601447600960051e-9,0.
63.9609902475619,2.6055186799894024e-9,0.
64.02400600150038,2.6098690088909776e-9,0.
64.08702175543887,2.614500548123937e-9,0.
64.15003750937736,2.6194153896159305e-9,0.
64.21305326331583,2.624615758846272e-9,0.
64.27606901725431,2.6301040168274182e-9,0.
64.3390847711928,2.635882662596211e-9,0.
64.40210052513129,2.641954335641127e-9,0.
64.46511627906978,2.648321818436477e-9,0.
64.52813203300826,2.6549880394598383e-9,0.
64.59114778694675,2.661956075789012e-9,0.
64.65416354088522,2.6692291566625966e-9,0.
64.71717929482371,2.676810665830415e-9,0.
64.7801950487622,2.6847041462116234e-9,0.
64.84321080270068,2.6929133024540072e-9,0.
64.90622655663917,2.7014420055523613e-9,0.
64.96924231057766,2.710294296249615e-9,0.
65.03225806451614,2.719474389617357e-9,0.
65.09527381845461,2.7289866791503372e-9,0.
65.1582895723931,2.7388357417464708e-9,0.
65.22130532633159,2.749026342201718e-9,0.
65.28432108027008,2.7595634389239244e-9,0.
65.34733683420856,2.7704521885481228e-9,0.
65.41035258814705,2.781697951838161e-9,0.
65.47336834208554,2.7933062995961193e-9,0.
65.53638409602401,2.805283018893539e-9,0.
65.5993998499625,2.8176341193383337e-9,0.
65.66241560390098,2.830365839879722e-9,0.
65.72543135783947,2.8434846554778837e-9,0.
65.78844711177796,2.8569972854141914e-9,0.
65.85146286571644,2.870910699960369e-9,0.
65.91447861965491,2.88523212921728e-9,0.
65.9774943735934,2.899969071002299e-9,0.
66.04051012753189,2.9151293003978935e-9,0.
66.10352588147038,2.930720878265094e-9,0.
66.16654163540886,2.946752161430621e-9,0.
66.22955738934735,2.9632318126392297e-9,0.
66.29257314328584,2.9801688115114665e-9,0.
66.35558889722431,2.997572464901735e-9,0.
66.4186046511628,3.015452419638928e-9,0.
66.48162040510128,3.0338186738079895e-9,0.
66.54463615903975,3.0526815899808066e-9,0.
66.60765191297826,3.0720519083961e-9,0.
66.67066766691674,3.091940761346864e-9,0.
66.73368342085523,3.112359687153694e-9,0.
66.7966991747937,3.133320646769405e-9,0.
66.85971492873219,3.1548360383283544e-9,0.
66.92273068267068,3.176918715776094e-9,0.
66.98574643660915,3.1995820052018072e-9,0.
67.04876219054765,3.2228397243591583e-9,0.
67.11177794448614,3.2467062015759613e-9,0.
67.17479369842461,3.271196297053717e-9,0.
67.2378094523631,3.2963254235620145e-9,0.
67.30082520630158,3.3221095693965277e-9,0.
67.36384096024007,3.3485653221744692e-9,0.
67.42685671417854,3.3757098936837697e-9,0.
67.48987246811704,3.403561145978448e-9,0.
67.55288822205553,3.432137619350461e-9,0.
67.615903975994,3.4614585605555762e-9,0.
67.67891972993249,3.491543953775922e-9,0.
67.74193548387098,3.5224145525287183e-9,0.
67.80495123780946,3.5540919133259064e-9,0.
67.86796699174793,3.586598431355345e-9,0.
67.93098274568644,3.6199573774646363e-9,0.
67.99399849962492,3.6541929381077652e-9,0.
68.0570142535634,3.6893302562636413e-9,0.
68.12003000750188,3.7253954753605955e-9,0.
68.18304576144037,3.762415785558309e-9,0.
68.24606151537884,3.80041947224896e-9,0.
68.30907726931733,3.8394359673353735e-9,0.
68.37209302325583,3.879495903936288e-9,0.
68.43510877719432,3.9206311729758836e-9,0.
68.49812453113279,3.9628749837528265e-9,0.
68.56114028507128,4.006261928541821e-9,0.
68.62415603900976,4.0508280494193605e-9,0.
68.68717179294823,4.096610910465737e-9,0.
68.75018754688674,4.143649672586812e-9,0.
68.81320330082522,4.191985174558109e-9,0.
68.8762190547637,4.241660017563238e-9,0.
68.93923480870218,4.292718654858167e-9,0.
69.00225056264067,4.3452074875126666e-9,0.
69.06526631657916,4.399174965662758e-9,0.
69.12828207051763,4.454671695365623e-9,0.
69.19129782445613,4.511750552646367e-9,0.
69.25431357839462,4.57046680492443e-9,0.
69.31732933233309,4.6308782395257795e-9,0.
69.38034508627157,4.693045300052414e-9,0.
69.44336084021006,4.757031231858293e-9,0.
69.50637659414853,4.822902237739139e-9,0.
69.56939234808702,4.890727641622498e-9,0.
69.63240810202552,4.960580064787289e-9,0.
69.69542385596401,5.0325356129476335e-9,0.
69.75843960990248,5.1066740762369326e-9,0.
69.82145536384097,5.183079141523436e-9,0.
69.88447111777946,5.261838621060731e-9,0.
69.94748687171793,5.343044694398993e-9,0.
70.01050262565641,5.426794169154755e-9,0.
70.07351837959492,5.513188758421389e-9,0.
70.13653413353339,5.602335378333858e-9,0.
70.19954988747187,5.694346466931934e-9,0.
70.26256564141036,5.789340325122219e-9,0.
70.32558139534885,5.887441482701523e-9,0.
70.38859714928732,5.988781091681762e-9,0.
70.45161290322581,6.093497347654292e-9,0.
70.51462865716431,6.2017359424114625e-9,0.
70.57764441110278,6.313650551815309e-9,0.
70.64066016504127,6.429403358740185e-9,0.
70.70367591897976,6.5491656187114106e-9,0.
70.76669167291824,6.673118266060877e-9,0.
70.82970742685671,6.8014525703961864e-9,0.
70.8927231807952,6.93437084307228e-9,0.
70.9557389347337,7.0720872003123005e-9,0.
71.01875468867217,7.214828388602219e-9,0.
71.08177044261066,7.362834675954109e-9,0.
71.14478619654915,7.516360817774518e-9,0.
71.20780195048762,7.675677101658944e-9,0.
71.27081770442611,7.841070481011281e-9,0.
71.3338334583646,8.012845804589275e-9,0.
71.3968492123031,8.191327150545797e-9,0.
71.45986496624157,8.376859276662387e-9,0.
71.52288072018005,8.569809199067626e-9,0.
71.58589647411854,8.770567907866126e-9,0.
71.64891222805701,8.979552238645959e-9,0.
71.7119279819955,9.19720691216303e-9,0.
71.77494373593399,9.42400676102286e-9,0.
71.83795948987247,9.660459162460697e-9,0.
71.90097524381096,9.907106697463566e-9,0.
71.96399099774945,1.0164530063360873e-8,0.
72.02700675168794,1.043335126241191e-8,0.
72.09002250562641,1.071423710083764e-8,0.
72.1530382595649,1.1007903028409585e-8,0.
72.21605401350338,1.1315117357899025e-8,0.
72.27906976744187,1.1636705906401899e-8,0.
72.34208552138035,1.1973557105739351e-8,0.
72.40510127531884,1.2326627634925123e-8,0.
72.46811702925731,1.2696948635365923e-8,0.
72.5311327831958,1.3085632573758126e-8,0.
72.59414853713429,1.3493880831345281e-8,0.
72.65716429107277,1.392299210515197e-8,0.
72.72018004501126,1.4374371712638993e-8,0.
72.78319579894975,1.4849541915802894e-8,0.
72.84621155288824,1.5350153382407914e-8,0.
72.90922730682671,1.5877997925929054e-8,0.
72.9722430607652,1.6435022680503955e-8,0.
73.03525881470368,1.7023345892901833e-8,0.
73.09827456864217,1.76452745264928e-8,0.
73.16129032258065,1.8303323916725543e-8,0.
73.22430607651914,1.9000239726674093e-8,0.
73.28732183045763,1.97390225115274e-8,0.
73.3503375843961,2.0522955213962233e-8,0.
73.41335333833459,2.1355633983267204e-8,0.
73.47636909227307,2.224100274488767e-8,0.
73.53938484621156,2.3183392014569154e-8,0.
73.60240060015005,2.418756251743079e-8,0.
73.66541635408853,2.525875424798135e-8,0.
73.72843210802702,2.6402741692695228e-8,0.
73.7914478619655,2.7625896036871158e-8,0.
73.85446361590398,2.8935255285874327e-8,0.
73.91747936984247,3.0338603360062496e-8,0.
73.98049512378095,3.184455935385323e-8,0.
74.04351087771944,3.346267832204175e-8,0.
74.10652663165793,3.520356511609906e-8,0.
74.1695423855964,3.707900299804016e-8,0.
74.23255813953489,3.910209897976528e-8,0.
74.29557389347337,4.128744805701681e-8,0.
74.35858964741186,4.365131879093173e-8,0.
74.42160540135035,4.621186294718265e-8,0.
74.48462115528883,4.898935222038251e-8,0.
74.54763690922732,5.2006445378812466e-8,0.
74.6106526631658,5.528848949369749e-8,0.
74.67366841710428,5.88638592533296e-8,0.
74.73668417104277,6.276433867259874e-8,0.
74.79969992498124,6.70255498315748e-8,0.
74.86271567891974,7.168743350102857e-8,0.
74.92573143285823,7.679478673743728e-8,0.
74.98874718679672,8.239786256933503e-8,0.
75.05176294073519,8.855303686062995e-8,0.
75.11477869467367,9.532354712683741e-8,0.
75.17779444861216,1.0278030754888643e-7,0.
75.24081020255063,1.1100280347956604e-7,0.
75.30382595648913,1.200800673661469e-7,0.
75.36684171042762,1.3011173601927706e-7,0.
75.4298574643661,1.4120918645114845e-7,0.
75.49287321830458,1.5349674386550714e-7,0.
75.55588897224307,1.671129507152868e-7,0.
75.61890472618155,1.8221187972902493e-7,0.
75.68192048012003,1.9896446635028773e-7,0.
75.74493623405853,2.1755982682099637e-7,0.
75.80795198799701,2.3820651708649904e-7,0.
75.87096774193549,2.611336744987463e-7,0.
75.93398349587397,2.86591968986121e-7,0.
75.99699924981246,3.1485427284613353e-7,0.
76.06001500375093,3.462159387737573e-7,0.
76.12303075768943,3.8099455452006534e-7,0.
76.18604651162792,4.1952902026976463e-7,0.
76.24906226556641,4.6217777239804327e-7,0.
76.31207801950488,5.093159561172984e-7,0.
76.37509377344337,5.613313314774749e-7,0.
76.43810952738185,6.18618684766719e-7,0.
76.50112528132033,6.815725136217534e-7,0.
76.56414103525883,7.505777628243233e-7,0.
76.62715678919731,8.259984131397681e-7,0.
76.6901725431358,9.08163772592462e-7,0.
76.75318829707427,9.973523929867075e-7,0.
76.81620405101276,1.0937736395623657e-6,0.
76.87921980495125,1.1975470822717937e-6,0.
76.94223555888972,1.3086800562215016e-6,0.
77.00525131282822,1.427043956681714e-6,0.
77.06826706676671,1.5523500876922767e-6,0.
77.13128282070518,1.6841261646876804e-6,0.
77.19429857464367,1.8216948673549123e-6,0.
77.25731432858215,1.964156127772568e-6,0.
77.32033008252064,2.1103750923521116e-6,0.
77.38334583645911,2.2589778771808165e-6,0.
77.44636159039761,2.4083573012136087e-6,0.
77.5093773443361,2.556690680996617e-6,0.
77.57239309827457,2.701971454299908e-6,0.
77.63540885221306,2.8420558222008725e-6,0.
77.69842460615155,2.9747247270651954e-6,0.
77.76144036009002,3.0977603062563257e-6,0.
77.82445611402851,3.2090345008402634e-6,0.
77.88747186796701,3.3066058215657838e-6,0.
77.9504876219055,3.3888185006008973e-6,0.
78.01350337584397,3.454396565582969e-6,0.
78.07651912978245,3.5025239973578397e-6,0.
78.13953488372094,3.532901354720378e-6,0.
78.20255063765941,3.5457693685491567e-6,0.
78.2655663915979,3.541891307098419e-6,0.
78.3285821455364,3.522488606070491e-6,0.
78.39159789947487,3.4891284211010115e-6,0.
78.45461365341336,3.44356727796953e-6,0.
78.51762940735185,3.3875614922476445e-6,0.
78.58064516129033,3.3226618397071007e-6,0.
78.6436609152288,3.250016130904111e-6,0.
78.7066766691673,3.1702077049303528e-6,0.
78.7696924231058,3.0831591453063776e-6,0.
78.83270817704427,2.988127585808106e-6,0.
78.89572393098275,2.8838100416934834e-6,0.
78.95873968492124,2.768564163031422e-6,0.
79.02175543885971,2.6407324768586534e-6,0.
79.0847711927982,2.4990384664044774e-6,0.
79.14778694673669,2.343003703610717e-6,0.
79.21080270067519,2.173320491714019e-6,0.
79.27381845461366,1.992108140791238e-6,0.
79.33683420855215,1.8029866047271624e-6,0.
79.39984996249063,1.6109207577430888e-6,0.
79.4628657164291,1.42182163013822e-6,0.
79.5258814703676,1.24193387264274e-6,0.
79.58889722430608,1.0770847519478213e-6,0.
79.65191297824458,9.319097133799581e-7,0.
79.71492873218305,8.091926306681279e-7,0.
79.77794448612154,7.094563482207566e-7,0.
79.84096024006003,6.309062043072589e-7,0.
79.9039759939985,5.697676860935278e-7,0.
79.96699174793699,5.209788741261384e-7,0.
80.03000750187547,4.79115798710073e-7,0.
80.09302325581396,4.3936540259772303e-7,0.
80.15603900975245,3.983366643023075e-7,0.
80.21905476369093,3.545284089358854e-7,0.
80.28207051762942,3.0835210147246e-7,0.
80.3450862715679,2.6172303889245234e-7,0.
80.40810202550638,2.1735302780421055e-7,0.
80.47111777944488,1.7796402324354306e-7,0.
80.53413353338335,1.4566233304926604e-7,0.
80.59714928732184,1.2165195147801703e-7,0.
80.66016504126033,1.0633626222911483e-7,0.
80.7231807951988,9.970161502876435e-8,0.
80.78619654913729,1.0175450373896083e-7,0.
80.84921230307577,1.1275388058569802e-7,0.
80.91222805701427,1.3307042496072628e-7,0.
80.97524381095275,1.626951277010157e-7,0.
81.03825956489123,2.0063754252491522e-7,0.
81.10127531882972,2.445947055983997e-7,0.
81.1642910727682,2.912408672216467e-7,0.
81.22730682670668,3.372529846212705e-7,0.
81.29032258064517,3.808116146409079e-7,0.
81.35333833458365,4.22959692725366e-7,0.
81.41635408852214,4.680613229128224e-7,0.
81.47936984246063,5.22824679601006e-7,0.
81.54238559639911,5.939334736847676e-7,0.
81.60540135033759,6.850694684985075e-7,0.
81.66841710427607,7.946527814989135e-7,0.
81.73143285821456,9.156213243382949e-7,0.
81.79444861215305,1.037854147434506e-6,0.
81.85746436609153,1.1526027211475648e-6,0.
81.92048012003002,1.257068953769165e-6,0.
81.9834958739685,1.356750038912948e-6,0.
82.04651162790698,1.4638437204793138e-6,0.
82.10952738184547,1.5918044320568937e-6,0.
82.17254313578395,1.7483126563378457e-6,0.
82.23555888972244,1.9302903474515056e-6,0.
82.29857464366093,2.1241541110715938e-6,0.
82.36159039759941,2.3120721163249256e-6,0.
82.42460615153789,2.4815865206470734e-6,0.
82.48762190547637,2.6334517762328276e-6,0.
82.55063765941486,2.782690184414495e-6,0.
82.61365341335335,2.951171821188452e-6,0.
82.67666916729183,3.1550467901626714e-6,0.
82.73968492123032,3.394189686009262e-6,0.
82.80270067516881,3.650685444978159e-6,0.
82.86571642910728,3.898577688775801e-6,0.
82.92873218304577,4.119949525803349e-6,0.
82.99174793698425,4.317375719972138e-6,0.
83.05476369092273,4.51378334471633e-6,0.
83.11777944486123,4.7381975541113374e-6,0.
83.18079519879971,5.0055674200444616e-6,0.
83.2438109527382,5.3042117689128765e-6,0.
83.30682670667667,5.600711383824416e-6,0.
83.36984246061516,5.86055166323008e-6,0.
83.43285821455365,6.070921517488378e-6,0.
83.49587396849213,6.2488530336662115e-6,0.
83.55888972243062,6.427181447533636e-6,0.
83.62190547636911,6.627178983171411e-6,0.
83.68492123030758,6.838142259919e-6,0.
83.74793698424607,7.0207587806699494e-6,0.
83.81095273818455,7.133537725342161e-6,0.
83.87396849212304,7.162658011856718e-6,0.
83.93698424606153,7.131008216344892e-6,0.
84.00000000000001,7.077643138743052e-6,0.
84.0630157539385,7.023398865349673e-6,0.
84.12603150787697,6.951569390648576e-6,0.
84.18904726181546,6.821426246857377e-6,0.
84.25206301575395,6.604389742982655e-6,0.
84.31507876969242,6.31161833359684e-6,0.
84.37809452363092,5.987774520265698e-6,0.
84.44111027756941,5.675633416417519e-6,0.
84.5041260315079,5.383726555567831e-6,0.
84.56714178544637,5.08764283918881e-6,0.
84.63015753938485,4.764140286927965e-6,0.
84.69317329332334,4.424774476262351e-6,0.
84.75618904726181,4.11493419834422e-6,0.
84.81920480120031,3.878108835546946e-6,0.
84.8822205551388,3.7211044474235635e-6,0.
84.94523630907727,3.6160754862369585e-6,0.
85.00825206301576,3.5370728339842544e-6,0.
85.07126781695425,3.491251473374279e-6,0.
85.13428357089273,3.5094468748809094e-6,0.
85.1972993248312,3.60528920869749e-6,0.
85.26031507876971,3.748609870444347e-6,0.
85.3233308327082,3.884894835112111e-6,0.
85.38634658664667,3.980701966145669e-6,0.
85.44936234058515,4.043821496010326e-6,0.
85.51237809452364,4.095151813757036e-6,0.
85.57539384846213,4.126738678037408e-6,0.
85.6384096024006,4.098773771105978e-6,0.
85.7014253563391,3.982120935265914e-6,0.
85.76444111027759,3.7956625690469273e-6,0.
85.82745686421606,3.591280609510975e-6,0.
85.89047261815455,3.403183844766232e-6,0.
85.95348837209303,3.2239118029632103e-6,0.
86.0165041260315,3.036067043012246e-6,0.
86.07951987997,2.8559944817636295e-6,0.
86.1425356339085,2.7282892320937912e-6,0.
86.20555138784698,2.6748246028082917e-6,0.
86.26856714178545,2.6651266679710004e-6,0.
86.33158289572394,2.649140859889077e-6,0.
86.39459864966243,2.6096807430823683e-6,0.
86.4576144036009,2.5646421573398897e-6,0.
86.52063015753939,2.519560218534791e-6,0.
86.58364591147789,2.442509951698665e-6,0.
86.64666166541636,2.3019460402523896e-6,0.
86.70967741935485,2.115087187622218e-6,0.
86.77269317329333,1.934989177091773e-6,0.
86.83570892723182,1.791527773647556e-6,0.
86.8987246811703,1.669299934331764e-6,0.
86.96174043510878,1.5506686284860787e-6,0.
87.02475618904728,1.4540549010466905e-6,0.
87.08777194298575,1.4058690039640688e-6,0.
87.15078769692424,1.3895071648384033e-6,0.
87.21380345086273,1.354206692893743e-6,0.
87.2768192048012,1.2751866846273122e-6,0.
87.33983495873969,1.1757038951007218e-6,0.
87.40285071267817,1.0810102139068748e-6,0.
87.46586646661667,9.809814153998561e-7,0.
87.52888222055515,8.603682754699958e-7,0.
87.59189797449363,7.418545565360522e-7,0.
87.65491372843212,6.649381220004182e-7,0.
87.7179294823706,6.309466323967756e-7,0.
87.78094523630908,6.027020106186707e-7,0.
87.84396099024758,5.584662101092671e-7,0.
87.90697674418605,5.12896484514678e-7,0.
87.96999249812454,4.774153446759048e-7,0.
88.03300825206303,4.3383598580739887e-7,0.
88.09602400600151,3.664843986781446e-7,0.
88.15903975993999,2.946496507528264e-7,0.
88.22205551387847,2.4830155371956994e-7,0.
88.28507126781697,2.27676476280957e-7,0.
88.34808702175545,2.112278490102619e-7,0.
88.41110277569393,1.9320649386116713e-7,0.
88.47411852963242,1.8812643022736071e-7,0.
88.53713428357091,1.9991457683690765e-7,0.
88.60015003750938,2.0948547825352298e-7,0.
88.66316579144787,2.0100465522648386e-7,0.
88.72618154538637,1.860025512711375e-7,0.
88.78919729932484,1.873403644989142e-7,0.
88.85221305326333,2.0585166631869203e-7,0.
88.91522880720181,2.2416442919875863e-7,0.
88.97824456114029,2.460078455717768e-7,0.
89.04126031507877,2.9934546965695104e-7,0.
89.10427606901726,3.8253885746315853e-7,0.
89.16729182295576,4.484078870735798e-7,0.
89.23030757689423,4.7580937360820176e-7,0.
89.29332333083272,5.079759406753475e-7,0.
89.35633908477121,5.751748226951197e-7,0.
89.41935483870968,6.465241395357798e-7,0.
89.48237059264817,7.150594436147714e-7,0.
89.54538634658665,8.358503096452261e-7,0.
89.60840210052514,1.0063327089066067e-6,0.
89.67141785446363,1.1305584139839186e-6,0.
89.73443360840211,1.1843031479850181e-6,0.
89.7974493623406,1.2652480347125209e-6,0.
89.86046511627907,1.4089166105793628e-6,0.
89.92348087021756,1.5470675750570743e-6,0.
89.98649662415605,1.690971243622556e-6,0.
90.04951237809453,1.9121547212813764e-6,0.
90.11252813203302,2.138644243049502e-6,0.
90.1755438859715,2.2544277430563378e-6,0.
90.23855963990998,2.342595485479881e-6,0.
90.30157539384847,2.534013626732997e-6,0.
90.36459114778695,2.7686607506106925e-6,0.
90.42760690172544,2.9819381459741433e-6,0.
90.49062265566393,3.253236564668493e-6,0.
90.55363840960241,3.5534343386378577e-6,0.
90.6166541635409,3.7324819958120135e-6,0.
90.67966991747937,3.861316343202289e-6,0.
90.74268567141786,4.131114501326771e-6,0.
90.80570142535635,4.486125904803048e-6,0.
90.86871717929483,4.802568289293241e-6,0.
90.93173293323332,5.137745484479723e-6,0.
90.9947486871718,5.463289253584023e-6,0.
91.0577644411103,5.652706986037683e-6,0.
91.12078019504877,5.8560237062213066e-6,0.
91.18379594898725,6.2735124296516235e-6,0.
91.24681170292574,6.735579621186257e-6,0.
91.30982745686423,7.0595235090076745e-6,0.
91.37284321080271,7.334936181980869e-6,0.
91.4358589647412,7.570689148629732e-6,0.
91.49887471867969,7.747104276002459e-6,0.
91.56189047261816,8.072822015686446e-6,0.
91.62490622655665,8.534245264020805e-6,0.
91.68792198049513,8.784026345277767e-6,0.
91.75093773443362,8.81288821085668e-6,0.
91.8139534883721,8.886241968742451e-6,0.
91.8769692423106,9.004612322350165e-6,0.
91.93998499624907,9.142284371263023e-6,0.
92.00300075018755,9.326957171860657e-6,0.
92.06601650412604,9.305354254957446e-6,0.
92.12903225806453,9.0112643306769e-6,0.
92.19204801200301,8.826835415922692e-6,0.
92.2550637659415,8.812637856361252e-6,0.
92.31807951987999,8.689335791835573e-6,0.
92.38109527381846,8.447704002535495e-6,0.
92.44411102775695,8.113113428997667e-6,0.
92.50712678169543,7.696776286824992e-6,0.
92.5701425356339,7.469995141879488e-6,0.
92.6331582895724,7.400948266142702e-6,0.
92.6961740435109,7.139170463663686e-6,0.
92.75918979744938,6.804424246196522e-6,0.
92.82220555138785,6.646743265625381e-6,0.
92.88522130532634,6.592513211475552e-6,0.
92.94823705926483,6.650082914510202e-6,0.
93.0112528132033,6.7375991334935735e-6,0.
93.0742685671418,6.684173284129702e-6,0.
93.13728432108029,6.759985069310726e-6,0.
93.20030007501876,7.079821096608927e-6,0.
93.26331582895725,7.300431990528814e-6,0.
93.32633158289573,7.411080001695302e-6,0.
93.38934733683422,7.521331747614371e-6,0.
93.45236309077269,7.56920284157262e-6,0.
93.5153788447112,7.684915687234323e-6,0.
93.57839459864968,7.750346946711795e-6,0.
93.64141035258815,7.531969621648436e-6,0.
93.70442610652664,7.320809933584475e-6,0.
93.76744186046513,7.222687442297659e-6,0.
93.8304576144036,7.042130994837387e-6,0.
93.89347336834209,6.868909895259858e-6,0.
93.95648912228059,6.686526456499268e-6,0.
94.01950487621907,6.5307747195333916e-6,0.
94.08252063015755,6.5988194741275246e-6,0.
94.14553638409603,6.663059148597088e-6,0.
94.20855213803452,6.649621115066872e-6,0.
94.27156789197299,6.758304006516879e-6,0.
94.33458364591148,6.8457395168480334e-6,0.
94.39759939984998,6.895548384236823e-6,0.
94.46061515378847,6.900709539297754e-6,0.
94.52363090772694,6.714566767917049e-6,0.
94.58664666166543,6.561788943100893e-6,0.
94.64966241560391,6.4317429812099385e-6,0.
94.71267816954239,6.165489979253253e-6,0.
94.77569392348087,5.979572054518088e-6,0.
94.83870967741937,5.851437086225397e-6,0.
94.90172543135785,5.7742160537931864e-6,0.
94.96474118529633,5.812447712231449e-6,0.
95.02775693923482,5.775524606821461e-6,0.
95.0907726931733,5.79148061273939e-6,0.
95.15378844711178,5.855733724323434e-6,0.
95.21680420105028,5.750571685258297e-6,0.
95.27981995498877,5.610525389947718e-6,0.
95.34283570892724,5.414800693623929e-6,0.
95.40585146286573,5.202025984660204e-6,0.
95.46886721680421,5.040195659442622e-6,0.
95.53188297074269,4.80559716427512e-6,0.
95.59489872468117,4.722016454530867e-6,0.
95.65791447861967,4.755773139681272e-6,0.
95.72093023255816,4.713904481112594e-6,0.
95.78394598649663,4.6935648212046e-6,0.
95.84696174043512,4.611090793401911e-6,0.
95.9099774943736,4.509657771175247e-6,0.
95.97299324831208,4.323697863626694e-6,0.
96.03600900225057,4.018215989548707e-6,0.
96.09902475618907,3.883827878794911e-6,0.
96.16204051012754,3.7856027464806067e-6,0.
96.22505626406603,3.670641944567204e-6,0.
96.28807201800451,3.639146819260743e-6,0.
96.351087771943,3.6245241050762574e-6,0.
96.41410352588147,3.5942416779575577e-6,0.
96.47711927981996,3.382591821934308e-6,0.
96.54013503375846,3.1849980972487255e-6,0.
96.60315078769693,3.072320772027264e-6,0.
96.66616654163542,2.854464392697442e-6,0.
96.7291822955739,2.7175765828214987e-6,0.
96.79219804951238,2.682780996144164e-6,0.
96.85521380345087,2.67872001743819e-6,0.
96.91822955738935,2.576433440883421e-6,0.
96.98124531132785,2.4289212077640272e-6,0.
97.04426106526633,2.3660720630942943e-6,0.
97.10727681920481,2.15489932355436e-6,0.
97.1702925731433,1.9479512664587914e-6,0.
97.23330832708177,1.8881214473141198e-6,0.
97.29632408102026,1.851164909066525e-6,0.
97.35933983495875,1.7687359047365304e-6,0.
97.42235558889725,1.688250768666081e-6,0.
97.48537134283572,1.6678030892342665e-6,0.
97.5483870967742,1.4790256064027238e-6,0.
97.6114028507127,1.2864589200791298e-6,0.
97.67441860465117,1.2377768186164242e-6,0.
97.73743435858965,1.1675706263766523e-6,0.
97.80045011252814,1.0943703451177418e-6,0.
97.86346586646663,1.073066584404648e-6,0.
97.92648162040511,1.0575417564381148e-6,0.
97.9894973743436,8.880814367902403e-7,0.
98.05251312828209,7.636001980520139e-7,0.
98.11552888222056,7.409210242995987e-7,0.
98.17854463615905,6.602545539930067e-7,0.
98.24156039009753,6.254740142693034e-7,0.
98.30457614403602,6.469918157191072e-7,0.
98.3675918979745,6.073187219907439e-7,0.
98.430607651913,4.787784664483989e-7,0.
98.49362340585147,4.436271063537423e-7,0.
98.55663915978995,4.274656107282804e-7,0.
98.61965491372844,3.668569720484846e-7,0.
98.68267066766694,3.978742946775398e-7,0.
98.74568642160541,4.2943210410362936e-7,0.
98.8087021755439,3.7934330615531893e-7,0.
98.87171792948239,3.3047782362421074e-7,0.
98.93473368342086,3.616744693568161e-7,0.
98.99774943735935,3.4507479251136837e-7,0.
99.06076519129783,3.521842894910716e-7,0.
99.12378094523632,4.5792080549132815e-7,0.
99.1867966991748,4.764208389999504e-7,0.
99.2498124531133,4.5439427839738745e-7,0.
99.31282820705178,5.112771817247489e-7,0.
99.37584396099025,5.69563699252157e-7,0.
99.43885971492874,5.795132572333364e-7,0.
99.50187546886723,7.452576226467167e-7,0.
99.56489122280571,8.482564831298472e-7,0.
99.6279069767442,8.310209567415351e-7,0.
99.69092273068269,9.588196794804908e-7,0.
99.75393848462117,1.0699509732162103e-6,0.
99.81695423855965,1.1269180123022784e-6,0.
99.87996999249813,1.3644222564916726e-6,0.
99.94298574643662,1.5281292560180088e-6,0.
100.0060015003751,1.5112452007833527e-6,0.
100.0690172543136,1.7622895411712685e-6,0.
100.13203300825208,1.910287713478309e-6,0.
100.19504876219055,2.0468971908077493e-6,0.
100.25806451612904,2.3925424164966803e-6,0.
100.32108027006753,2.5364264637517857e-6,0.
100.38409602400601,2.6017363076159646e-6,0.
100.4471117779445,3.01489821215955e-6,0.
100.51012753188299,3.1757924716849486e-6,0.
100.57314328582147,3.46335512222772e-6,0.
100.63615903975995,3.889208957324416e-6,0.
100.69917479369843,3.9503286003331225e-6,0.
100.76219054763692,4.295211581104645e-6,0.
100.82520630157539,4.807272765976687e-6,0.
100.88822205551389,4.966491028344302e-6,0.
100.95123780945238,5.493035061786617e-6,0.
101.01425356339087,5.80897495224932e-6,0.
101.07726931732934,5.994603337967325e-6,0.
101.14028507126783,6.737987596882983e-6,0.
101.20330082520631,7.072468212128898e-6,0.
101.26631657914479,7.411575795925478e-6,0.
101.32933233308329,8.04345564128775e-6,0.
101.39234808702177,8.227038607738901e-6,0.
101.45536384096025,8.969116262734108e-6,0.
101.51837959489873,9.59794225135457e-6,0.
101.58139534883722,9.712174331144744e-6,0.
101.6444111027757,0.000010468798433649603,0.
101.70742685671418,0.00001085437448634687,0.
101.77044261065268,0.000011390487608153869,0.
101.83345836459117,0.000012186084995028698,0.
101.89647411852964,0.000012132015843162582,0.
101.95948987246813,0.000012837694147606134,0.
102.02250562640661,0.00001339445917302995,0.
102.08552138034509,0.000013627670246353598,0.
102.14853713428357,0.000014244222331484774,0.
102.21155288822207,0.000014131058509616732,0.
102.27456864216056,0.000014610113082397115,0.
102.33758439609903,0.000015173993187198567,0.
102.40060015003752,0.000014850668001432308,0.
102.463615903976,0.000015250645778193979,0.
102.52663165791448,0.000015033640794783483,0.
102.58964741185298,0.000015308211175692286,0.
102.65266316579147,0.000015425575062049505,0.
102.71567891972995,0.000014776999252151973,0.
102.77869467366843,0.000015059612726716942,0.
102.84171042760691,0.000014874827834897312,0.
102.9047261815454,0.000014791650021992525,0.
102.96774193548387,0.000014668685163518296,0.
103.03075768942237,0.000014210047580802777,0.
103.09377344336086,0.000014854020174347833,0.
103.15678919729933,0.00001456347091905777,0.
103.21980495123782,0.00001464039942916983,0.
103.2828207051763,0.000014932840669159698,0.
103.34583645911479,0.000015215986905114592,0.
103.40885221305327,0.00001601741877735293,0.
103.47186796699177,0.00001572285967061567,0.
103.53488372093025,0.000016682426284821208,0.
103.59789947486873,0.00001722309150368762,0.
103.66091522880721,0.000017611786878749064,0.
103.7239309827457,0.000018031895205752955,0.
103.78694673668417,0.000018135984721925978,0.
103.84996249062266,0.00001919447766549921,0.
103.91297824456116,0.000018705635739092064,0.
103.97599399849965,0.000018921725461790474,0.
104.03900975243812,0.000019029077388080123,0.
104.1020255063766,0.000019093830341928738,0.
104.16504126031509,0.000019010121797174935,0.
104.22805701425357,0.000018475139158938525,0.
104.29107276819205,0.000019389415684760092,0.
104.35408852213055,0.00001905094147400459,0.
104.41710427606903,0.000019419886544420596,0.
104.48012003000751,0.00001970401691726422,0.
104.543135783946,0.000020608380853540196,0.
104.60615153788449,0.00002097576617341985,0.
104.66916729182296,0.000020968659397034452,0.
104.73218304576145,0.00002218772860217958,0.
104.79519879969995,0.00002203617674511387,0.
104.85821455363842,0.000022353476806492293,0.
104.9212303075769,0.000022012127185303527,0.
104.98424606151539,0.00002276784517772889,0.
105.04726181545387,0.000022226279786027575,0.
105.11027756939235,0.00002209071707335266,0.
105.17329332333084,0.00002275736335769384,0.
105.23630907726934,0.000022757707110659596,0.
105.29932483120781,0.00002318801198611627,0.
105.3623405851463,0.000023347052417591052,0.
105.42535633908479,0.00002478653827190337,0.
105.48837209302326,0.000024208420305953103,0.
105.55138784696175,0.000025027679809784064,0.
105.61440360090023,0.000025148404008175876,0.
105.67741935483873,0.00002533100213272193,0.
105.7404351087772,0.000024699468372094678,0.
105.80345086271569,0.000025221765222736408,0.
105.86646661665418,0.000025365542589881217,0.
105.92948237059265,0.00002506633094865257,0.
105.99249812453114,0.000026020233612777118,0.
106.05551387846964,0.000026506172349834213,0.
106.11852963240811,0.00002690756714499879,0.
106.1815453863466,0.000026887475338244164,0.
106.24456114028509,0.000028013829355375653,0.
106.30757689422357,0.000026936698054202896,0.
106.37059264816205,0.000027443900959096196,0.
106.43360840210053,0.000027259482321716577,0.
106.49662415603903,0.000027751485949473192,0.
106.5596399099775,0.000027313372221098278,0.
106.62265566391599,0.000028894887576849147,0.
106.68567141785448,0.000028636571421982412,0.
106.74868717179295,0.000029122651365718344,0.
106.81170292573144,0.00002933917599294721,0.
106.87471867966993,0.000029567830666248548,0.
106.93773443360843,0.00002872949735979337,0.
107.0007501875469,0.000029648572115635565,0.
107.06376594148539,0.000029467629194284443,0.
107.12678169542387,0.000029718893747080656,0.
107.18979744936235,0.00003051656659779191,0.
107.25281320330083,0.00003092759581585292,0.
107.31582895723932,0.000030557296205172077,0.
107.3788447111778,0.00003122174678368352,0.
107.44186046511629,0.000030896547901053856,0.
107.50487621905478,0.000030684046784060044,0.
107.56789197299327,0.00003131375047770731,0.
107.63090772693174,0.0000316203745328419,0.
107.69392348087023,0.00003160341330626345,0.
107.75693923480871,0.00003259799483268698,0.
107.8199549887472,0.00003227957698930353,0.
107.88297074268569,0.000032171808486812635,0.
107.94598649662417,0.00003249753103642535,0.
108.00900225056265,0.00003242242528619905,0.
108.07201800450113,0.000032394305934727335,0.
108.13503375843962,0.00003359728406566395,0.
108.1980495123781,0.00003307570309295116,0.
108.26106526631659,0.00003371816359683315,0.
108.32408102025508,0.00003362662517697709,0.
108.38709677419357,0.00003344809318788003,0.
108.45011252813204,0.00003339063957913362,0.
108.51312828207053,0.00003438244022812035,0.
108.57614403600901,0.00003367482165607695,0.
108.6391597899475,0.000035114851487259725,0.
108.70217554388599,0.00003432960769267377,0.
108.76519129782447,0.00003459166198086907,0.
108.82820705176296,0.00003445534168506862,0.
108.89122280570143,0.000034878111789258637,0.
108.95423855963992,0.00003466095326883816,0.
109.0172543135784,0.00003601336081932528,0.
109.08027006751688,0.00003495710360598348,0.
109.14328582145538,0.0000357170741199589,0.
109.20630157539387,0.00003527318783283233,0.
109.26931732933235,0.000035203980781499305,0.
109.33233308327083,0.000036184295399969776,0.
109.39534883720931,0.00003597091663539581,0.
109.4583645911478,0.000036318386786360997,0.
109.52138034508627,0.000036169113346956894,0.
109.58439609902477,0.000035931870919869987,0.
109.64741185296326,0.00003602096501076219,0.
109.71042760690173,0.00003704213742598853,0.
109.77344336084022,0.00003625610542803676,0.
109.8364591147787,0.00003751361212735021,0.
109.89947486871719,0.000036135017732279836,0.
109.96249062265568,0.00003673872587123264,0.
110.02550637659417,0.00003707564310251768,0.
110.08852213053265,0.00003695046510415667,0.
110.15153788447113,0.000037891021705396066,0.
110.21455363840961,0.00003680974134926966,0.
110.2775693923481,0.00003723537387553964,0.
110.34058514628657,0.00003711658515194051,0.
110.40360090022507,0.00003761711088881681,0.
110.46661665416356,0.000037903903901528977,0.
110.52963240810205,0.00003771716971903887,0.
110.59264816204052,0.00003718141812396784,0.
110.655663915979,0.000037711915279316726,0.
110.71867966991749,0.00003771178143767304,0.
110.78169542385596,0.00003821199449346248,0.
110.84471117779447,0.000038148183244408554,0.
110.90772693173295,0.000037270687141530633,0.
110.97074268567142,0.00003818815946645135,0.
111.03375843960991,0.00003763511050655665,0.
111.0967741935484,0.00003879928362169252,0.
111.15978994748689,0.00003800157335074392,0.
111.22280570142536,0.00003763407101272252,0.
111.28582145536386,0.000038358092232019915,0.
111.34883720930235,0.00003777673614120466,0.
111.41185296324082,0.000039143302800680716,0.
111.4748687171793,0.00003772375085876295,0.
111.53788447111779,0.0000381040805470826,0.
111.60090022505628,0.00003822218468114955,0.
111.66391597899475,0.00003818063307623014,0.
111.72693173293325,0.00003912887553763498,0.
111.78994748687174,0.000037484415532511295,0.
111.85296324081021,0.00003844230032339261,0.
111.9159789947487,0.00003813001017571653,0.
111.97899474868719,0.000038618908595734825,0.
112.04201050262566,0.00003862024745168182,0.
112.10502625656414,0.00003750969106804613,0.
112.16804201050265,0.0000386020501437085,0.
112.23105776444113,0.00003816394671699205,0.
112.2940735183796,0.00003867907091772716,0.
112.35708927231809,0.00003798651784837603,0.
112.42010502625658,0.00003782568114154441,0.
112.48312078019505,0.00003843791641990974,0.
112.54613653413354,0.00003838314731691033,0.
112.60915228807204,0.000038066315277366305,0.
112.67216804201051,0.000037775127081779246,0.
112.735183795949,0.000038051975543394335,0.
112.79819954988749,0.00003823783443295376,0.
112.86121530382597,0.00003826906599565532,0.
112.92423105776444,0.0000371484076203826,0.
112.98724681170293,0.00003829135389911825,0.
113.05026256564143,0.00003773679967193457,0.
113.1132783195799,0.00003802804416964785,0.
113.17629407351839,0.00003747971038574258,0.
113.23930982745688,0.00003716812731029111,0.
113.30232558139535,0.00003841051707953596,0.
113.36534133533384,0.00003709545014446629,0.
113.42835708927234,0.000037478205847230635,0.
113.49137284321083,0.00003708922305070654,0.
113.5543885971493,0.00003762107492729652,0.
113.61740435108779,0.00003725557068085489,0.
113.68042010502627,0.00003691233834537126,0.
113.74343585896474,0.0000366877597795038,0.
113.80645161290323,0.00003761467771484331,0.
113.86946736684173,0.00003654716609525417,0.
113.9324831207802,0.00003648053267963228,0.
113.99549887471869,0.00003687848682519012,0.
114.05851462865718,0.00003640086578748255,0.
114.12153038259567,0.00003678390281515816,0.
114.18454613653414,0.00003571708898382314,0.
114.24756189047262,0.00003642152754672983,0.
114.31057764441113,0.0000363247455687023,0.
114.3735933983496,0.00003583225407742307,0.
114.43660915228809,0.000035300420397212814,0.
114.49962490622657,0.00003649225828254832,0.
114.56264066016506,0.00003508107214892642,0.
114.62565641410353,0.00003558037486434461,0.
114.68867216804202,0.00003509170189802397,0.
114.75168792198052,0.00003542846637593913,0.
114.81470367591899,0.000034899157867584225,0.
114.87771942985748,0.00003485579863578926,0.
114.94073518379597,0.000034401196940097895,0.
115.00375093773444,0.00003525755874425959,0.
115.06676669167292,0.00003384435608693722,0.
115.12978244561141,0.000034166168748984876,0.
115.19279819954991,0.00003449577191635334,0.
115.25581395348838,0.00003389013767438664,0.
115.31882970742687,0.00003319984489458216,0.
115.38184546136536,0.00003421037289368845,0.
115.44486121530383,0.00003325311442716678,0.
115.50787696924232,0.00003305615415313117,0.
115.5708927231808,0.00003316591080599758,0.
115.63390847711929,0.00003309815002366411,0.
115.69692423105778,0.0000324194806666355,0.
115.75993998499627,0.00003274962859424576,0.
115.82295573893475,0.00003222051217360947,0.
115.88597149287322,0.000032348360697764655,0.
115.94898724681171,0.0000317998308566484,0.
116.0120030007502,0.000031861677709213474,0.
116.07501875468868,0.000031565101154931647,0.
116.13803450862717,0.00003161276123073264,0.
116.20105026256566,0.00003075735635080149,0.
116.26406601650413,0.00003139577773554992,0.
116.32708177044262,0.00003067493013605796,0.
116.3900975243811,0.000030521376792409354,0.
116.45311327831959,0.000030252383146122754,0.
116.51612903225808,0.0000306258414929393,0.
116.57914478619657,0.000029364653464338053,0.
116.64216054013505,0.000030021310666029078,0.
116.70517629407352,0.0000295608372326593,0.
116.76819204801201,0.000029241742967810375,0.
116.8312078019505,0.000028797020395800417,0.
116.89422355588897,0.00002934369590519863,0.
116.95723930982747,0.00002830640799119615,0.
117.02025506376596,0.000028337315173010794,0.
117.08327081770445,0.00002842560337386553,0.
117.14628657164292,0.00002784268949682842,0.
117.2093023255814,0.000027597965440875157,0.
117.27231807951989,0.000027579159264805487,0.
117.33533383345838,0.000027426407154122027,0.
117.39834958739686,0.000026670366558866536,0.
117.46136534133535,0.000027094047528852106,0.
117.52438109527384,0.000026313076908126206,0.
117.58739684921231,0.000026507952978836786,0.
117.6504126031508,0.000025815217484069242,0.
117.71342835708928,0.000025936632352589945,0.
117.77644411102777,0.00002557461596586845,0.
117.83945986496626,0.000025295968864766736,0.
117.90247561890475,0.000024826076519905733,0.
117.96549137284322,0.000024996038369321557,0.
118.0285071267817,0.000024673604582597818,0.
118.09152288072019,0.000023721720326363334,0.
118.15453863465868,0.000024497476538231875,0.
118.21755438859716,0.00002369005640287171,0.
118.28057014253565,0.000023231597169984132,0.
118.34358589647414,0.000023203377277045835,0.
118.40660165041261,0.000023315326122019495,0.
118.4696174043511,0.000022390686002548604,0.
118.53263315828958,0.000022364218107732238,0.
118.59564891222806,0.000022410845426303333,0.
118.65866466616656,0.000021702157792008023,0.
118.72168042010505,0.00002177288792601983,0.
118.78469617404353,0.000021027878198766665,0.
118.847711927982,0.00002140181622090922,0.
118.91072768192049,0.000020885718839440135,0.
118.97374343585898,0.000020215766525525177,0.
119.03675918979745,0.000020399825273223758,0.
119.09977494373595,0.000020150750092772693,0.
119.16279069767444,0.000019606028812539545,0.
119.22580645161291,0.000019190305531374175,0.
119.2888222055514,0.000019465133356136857,0.
119.35183795948988,0.000018782973134358256,0.
119.41485371342837,0.000018619219597100787,0.
119.47786946736684,0.000018170013045250505,0.
119.54088522130534,0.00001795825930409781,0.
119.60390097524383,0.000018135789649274735,0.
119.6669167291823,0.000016952343236348618,0.
119.72993248312079,0.000017282283168795556,0.
119.79294823705928,0.000017049674217430077,0.
119.85596399099775,0.000016446505765510816,0.
119.91897974493624,0.000016484007380795417,0.
119.98199549887474,0.00001567983349307693,0.
120.04501125281323,0.000016023346796987617,0.
120.1080270067517,0.000015550282538073,0.
120.17104276069018,0.000014861737550712367,0.
120.23405851462867,0.000015106508204392168,0.
120.29707426856714,0.000014557428221086183,0.
120.36009002250563,0.000014523641457748914,0.
120.42310577644413,0.000014030806449747327,0.
120.48612153038262,0.000013578534100032885,0.
120.54913728432109,0.000013814980412564149,0.
120.61215303825958,0.00001315183628922354,0.
120.67516879219806,0.000012908493964750828,0.
120.73818454613654,0.000012659372447583715,0.
120.80120030007504,0.000012316020238987395,0.
120.86421605401353,0.00001240729169382725,0.
120.927231807952,0.000011693668074156378,0.
120.99024756189048,0.000011491060139637159,0.
121.05326331582897,0.000011424765496227613,0.
121.11627906976746,0.000010918420910234927,0.
121.17929482370593,0.000010897015787433163,0.
121.24231057764443,0.00001023861536045899,0.
121.30532633158292,0.000010116156854680909,0.
121.36834208552139,0.000010141513689677285,0.
121.43135783945988,9.497051722239936e-6,0.
121.49437359339836,9.521306751774407e-6,0.
121.55738934733684,8.984178587145893e-6,0.
121.62040510127532,8.887008127122847e-6,0.
121.68342085521383,8.870897927805035e-6,0.
121.74643660915231,8.185189947213435e-6,0.
121.80945236309078,8.193530427614386e-6,0.
121.87246811702927,7.770415230323183e-6,0.
121.93548387096776,7.669677695951278e-6,0.
121.99849962490623,7.53074120001602e-6,0.
122.06151537884472,7.025921596888418e-6,0.
122.12453113278322,6.901781781026733e-6,0.
122.18754688672169,6.673080217287843e-6,0.
122.25056264066018,6.57614198928231e-6,0.
122.31357839459866,6.2762266212433535e-6,0.
122.37659414853715,6.053062257669931e-6,0.
122.43960990247562,5.672345204833076e-6,0.
122.50262565641411,5.603109523534205e-6,0.
122.56564141035261,5.468539240581887e-6,0.
122.62865716429108,5.050321362103343e-6,0.
122.69167291822957,4.982578702133987e-6,0.
122.75468867216806,4.522548427602445e-6,0.
122.81770442610653,4.478962127181345e-6,0.
122.88072018004502,4.372956661896961e-6,0.
122.9437359339835,4.062779274923557e-6,0.
123.006751687922,3.884193716367848e-6,0.
123.06976744186048,3.649268495364987e-6,0.
123.13278319579896,3.501070246671632e-6,0.
123.19579894973745,3.3855201698566737e-6,0.
123.25881470367592,3.33805185006411e-6,0.
123.32183045761441,2.957073656640581e-6,0.
123.3848462115529,2.8688231550460292e-6,0.
123.4478619654914,2.6939966739765427e-6,0.
123.51087771942987,2.5254314210873333e-6,0.
123.57389347336836,2.5288136010798523e-6,0.
123.63690922730684,2.3233351100986877e-6,0.
123.69992498124532,2.1193656591910437e-6,0.
123.7629407351838,1.961652835458809e-6,0.
123.82595648912229,1.9103162155806388e-6,0.
123.88897224306078,1.7038372594187806e-6,0.
123.95198799699926,1.7346384958411565e-6,0.
124.01500375093775,1.545005234328401e-6,0.
124.07801950487624,1.3771531005201354e-6,0.
124.14103525881471,1.2856688254162868e-6,0.
124.2040510127532,1.2193475564147967e-6,0.
124.26706676669168,1.1008164180488625e-6,0.
124.33008252063017,1.0547371759230411e-6,0.
124.39309827456866,9.832291590494165e-7,0.
124.45611402850714,7.925193529354694e-7,0.
124.51912978244562,7.584374658146975e-7,0.
124.5821455363841,6.777376927051973e-7,0.
124.64516129032259,6.235601931358391e-7,0.
124.70817704426108,5.42024797524575e-7,0.
124.77119279819956,5.39176823329894e-7,0.
124.83420855213805,3.9306101620979495e-7,0.
124.89722430607654,3.559724513797675e-7,0.
124.96024006001501,3.034603115387199e-7,0.
125.0232558139535,2.8240667994107147e-7,0.
125.08627156789198,2.1452578476289802e-7,0.
125.14928732183047,2.254816988803896e-7,0.
125.21230307576896,1.6109621784142235e-7,0.
125.27531882970744,1.2550679237890725e-7,0.
125.33833458364593,9.127286643904925e-8,0.
125.4013503375844,9.459213431550245e-8,0.
125.46436609152289,6.028892687967213e-8,0.
125.52738184546138,6.385009496081833e-8,0.
125.59039759939986,5.4259270188479796e-8,0.
125.65341335333835,4.8180551219171217e-8,0.
125.71642910727684,2.2564735199723813e-8,0.
125.77944486121531,2.4722409829808892e-8,0.
125.8424606151538,1.446158836325601e-8,0.
125.90547636909228,1.0509669500361486e-8,0.
125.96849212303077,4.746066182632992e-9,0.


==> snap_t1.csv <==
"x","psi2","V"
0.,0.,0.
0.06301575393848463,4.705672422752938e-22,0.
0.12603150787696926,5.509056794036816e-17,0.
0.18904726181545387,1.5539592483964376e-13,0.
0.2520630157539385,1.5535902894379173e-10,0.
0.31507876969242316,3.317632525320981e-8,0.
0.37809452363090773,4.559710783222764e-6,0.
0.44111027756939236,0.0002072480941690463,0.
0.504126031507877,0.003541971672390086,0.
0.5671417854463616,0.020291530620781623,0.
0.6301575393848463,0.05480220597743545,0.
0.693173293323331,0.10299184536039463,0.
0.7561890472618155,0.16686575629693537,0.
0.8192048012003001,0.23799258291870587,0.
0.8822205551387847,0.32251251210115073,0.
0.9452363090772694,0.4093234901573578,0.
1.008252063015754,0.5009228934667146,0.
1.0712678169542387,0.5851094792265874,0.
1.1342835708927232,0.6698004782022509,0.
1.197299324831208,0.7362656602518947,0.
1.2603150787696926,0.7928136391733283,0.
1.3233308327081772,0.8298321148878061,0.
1.386346586646662,0.8573220654503254,0.
1.4493623405851466,0.8597177815237237,0.
1.512378094523631,0.8523357453160638,0.
1.5753938484621155,0.8256270525972044,0.
1.6384096024006003,0.7867790587627,0.
1.7014253563390849,0.7262898620835978,0.
1.7644411102775694,0.6598845390372522,0.
1.8274568642160542,0.5793341115821791,0.
1.8904726181545388,0.49384941782745295,0.
1.9534883720930234,0.40309343777781226,0.
2.016504126031508,0.31804074538955707,3.
2.0795198799699923,0.244145497213621,3.
2.1425356339084773,0.18606255976414787,3.
2.205551387846962,0.14197348787073272,3.
2.2685671417854465,0.10544164440846157,3.
2.331582895723931,0.07795173435932863,3.
2.394598649662416,0.054933315439078985,3.
2.4576144036009,0.03723789785921856,3.
2.5206301575393852,0.02293519799205212,3.
2.58364591147787,0.013431907458287692,3.
2.6466616654163544,0.007517730792149734,3.
2.709677419354839,0.005269760238478314,3.
2.772693173293324,0.0070004418178398215,3.
2.835708927231808,0.01172357700469083,3.
2.898724681170293,0.02037342955214055,3.
2.9617404351087773,0.030498075250017666,3.
3.024756189047262,0.045874746712631545,3.
3.087771942985747,0.06270100888451205,3.
3.150787696924231,0.08416485301928853,3.
3.213803450862716,0.10661913065046427,3.
3.2768192048012006,0.1349322586971537,3.
3.339834958739685,0.1611290802766628,3.
3.4028507126781697,0.1896346395766758,3.
3.4658664666166548,0.2171908624426931,3.
3.528882220555139,0.24571011939887483,3.
3.591897974493624,0.2723490209875087,3.
3.6549137284321085,0.300971950353552,3.
3.717929482370593,0.3313685522517512,3.
3.7809452363090776,0.3587497425829139,3.
3.8439609902475627,0.38807697362539173,3.
3.906976744186047,0.4106489613281211,3.
3.969992498124532,0.43429066309981895,3.
4.033008252063016,0.4499799116144652,3.
4.0960240060015005,0.46976072073546615,3.
4.159039759939985,0.4790519351347948,3.
4.222055513878471,0.4957876548617342,3.
4.285071267816955,0.5041337346160852,3.
4.348087021755439,0.5144655860660236,3.
4.411102775693924,0.5166832539718209,3.
4.474118529632409,0.5218627433391883,3.
4.537134283570893,0.5173247355796975,3.
4.600150037509378,0.5104498407945081,3.
4.663165791447862,0.5026725532459535,3.
4.726181545386347,0.49222464387396625,3.
4.789197299324832,0.486024658340533,3.
4.852213053263316,0.4774934777031049,3.
4.9152288072018,0.4731769251825649,3.
4.978244561140286,0.46042636043231505,3.
5.0412603150787705,0.4508622420498416,3.
5.104276069017255,0.42750631643932346,3.
5.16729182295574,0.4065013818994209,3.
5.230307576894224,0.38138258363740835,3.
5.293323330832709,0.3603179530794299,3.
5.356339084771194,0.3399084267944755,3.
5.419354838709678,0.32661732138695904,3.
5.482370592648162,0.317549601003264,3.
5.545386346586648,0.3077268433651547,3.
5.608402100525132,0.2998222522005731,3.
5.671417854463616,0.2816972987914789,3.
5.734433608402101,0.2620175506392883,3.
5.797449362340586,0.23444448125958434,3.
5.86046511627907,0.20855809303229011,3.
5.9234808702175545,0.18312514211680314,3.
5.98649662415604,0.1691947757217005,3.
6.049512378094524,0.15660350415410004,0.
6.112528132033009,0.14733467372323528,0.
6.175543885971494,0.13781184966444776,0.
6.238559639909978,0.12738024787029234,0.
6.301575393848462,0.1200302335032302,0.
6.364591147786948,0.1103770923243623,0.
6.427606901725432,0.10338273584699556,0.
6.490622655663916,0.09419329046003164,0.
6.553638409602401,0.08882434944740429,0.
6.616654163540886,0.08038578467771977,0.
6.67966991747937,0.07529887313510425,0.
6.742685671417855,0.06901321839988486,0.
6.8057014253563395,0.06249611103816773,0.
6.8687171792948245,0.05839568213698661,0.
6.9317329332333095,0.05226038249482652,0.
6.994748687171794,0.04864779024138411,0.
7.057764441110278,0.04346137033681746,0.
7.120780195048763,0.03997309061928205,0.
7.183795948987248,0.03538513687500041,0.
7.246811702925732,0.03247936733577051,0.
7.309827456864217,0.0291288938610983,0.
7.372843210802701,0.025629941768292884,0.
7.435858964741186,0.023699048822710782,0.
7.498874718679671,0.020015754400463007,0.
7.561890472618155,0.018726920638161088,0.
7.624906226556639,0.01628524359595439,0.
7.687921980495125,0.014464897032626165,0.
7.7509377344336094,0.013226655360086558,0.
7.813953488372094,0.011411410984240278,0.
7.876969242310579,0.010900901173435406,0.
7.939984996249064,0.009766958910043092,0.
8.003000750187548,0.009328616259653227,0.
8.066016504126033,0.008841415158164565,0.
8.129032258064518,0.008646173037454711,0.
8.192048012003001,0.008914823815351218,0.
8.255063765941486,0.008882545753422224,0.
8.31807951987997,0.009568683188023275,0.
8.381095273818456,0.009743552228138079,0.
8.444111027756941,0.010778962003522116,0.
8.507126781695424,0.011596227134565245,0.
8.57014253563391,0.012220286917651795,0.
8.633158289572394,0.01371673894683479,0.
8.696174043510878,0.014041222640610728,0.
8.759189797449364,0.015896125298906306,0.
8.822205551387848,0.01673106992058699,0.
8.885221305326333,0.017542527308435796,0.
8.948237059264818,0.01932706705936983,0.
9.011252813203301,0.01947246379711894,0.
9.074268567141786,0.021504266678647257,0.
9.137284321080271,0.021984618848167187,0.
9.200300075018756,0.022651112541861085,0.
9.263315828957241,0.024064955970833052,0.
9.326331582895724,0.024036530388564823,0.
9.38934733683421,0.025492300024283786,0.
9.452363090772694,0.02544801004251676,0.
9.51537884471118,0.02582459916018399,0.
9.578394598649664,0.026386383885906375,0.
9.641410352588148,0.02631413781238499,0.
9.704426106526633,0.026798356453778954,0.
9.767441860465118,0.026255053521204004,0.
9.8304576144036,0.026397450552011547,0.
9.893473368342086,0.026017917213836637,0.
9.956489122280573,0.02591040795932631,0.
10.019504876219056,0.025463538615140033,0.
10.082520630157541,0.024524665910270714,0.
10.145536384096024,0.024520897162917304,0.
10.20855213803451,0.02339580591043992,0.
10.271567891972994,0.023171363524899964,0.
10.33458364591148,0.02215730933915898,0.
10.397599399849964,0.021034069836917448,0.
10.460615153788448,0.020978599675689533,0.
10.523630907726933,0.01944569787656581,0.
10.586646661665418,0.01908005499547568,0.
10.6496624156039,0.01792917483185116,0.
10.712678169542388,0.01679969652332393,0.
10.775693923480873,0.016687672325284314,0.
10.838709677419356,0.015025305465333304,0.
10.901725431357841,0.01458060739277026,0.
10.964741185296324,0.013606603022205014,0.
11.02775693923481,0.012566212256657569,0.
11.090772693173296,0.012392416906987613,0.
11.15378844711178,0.01086667123160337,0.
11.216804201050264,0.010486408873801603,0.
11.279819954988747,0.009801985636250017,0.
11.342835708927232,0.008835114564320505,0.
11.405851462865717,0.00862158479470303,0.
11.468867216804203,0.007433038559868916,0.
11.531882970742688,0.007182386557485285,0.
11.594898724681173,0.0067312435516377975,0.
11.657914478619656,0.005876528632879588,0.
11.72093023255814,0.005763991291683227,0.
11.783945986496624,0.005039352330068514,0.
11.846961740435109,0.004869291944081521,0.
11.909977494373596,0.0045749798705973345,0.
11.97299324831208,0.003984250475891038,0.
12.036009002250564,0.004044778084890397,0.
12.099024756189047,0.0037163574951978914,0.
12.162040510127532,0.003566999104538491,0.
12.225056264066017,0.0034825684564945983,0.
12.288072018004502,0.003329072707789881,0.
12.351087771942987,0.003439426063361762,0.
12.414103525881472,0.0033815858078040254,0.
12.477119279819956,0.003348226823115234,0.
12.54013503375844,0.0034829839944770626,0.
12.603150787696924,0.0036921232916892303,0.
12.66616654163541,0.0036648078618021548,0.
12.729182295573896,0.0038983846162081713,0.
12.792198049512379,0.004106907536796644,0.
12.855213803450864,0.004233665803496088,0.
12.918229557389349,0.004623035837356541,0.
12.981245311327832,0.004520458675341336,0.
13.04426106526632,0.0050007315647961825,0.
13.107276819204802,0.005283508947229741,0.
13.170292573143287,0.005199930560194467,0.
13.233308327081772,0.00575776974046525,0.
13.296324081020256,0.0057268151902849,0.
13.35933983495874,0.006107304073892426,0.
13.422355588897226,0.00627431199429684,0.
13.48537134283571,0.006181401932000906,0.
13.548387096774196,0.006728614848607756,0.
13.611402850712679,0.00664598340915469,0.
13.674418604651164,0.006735097234320198,0.
13.737434358589649,0.00688211942726033,0.
13.800450112528134,0.0069624552000493445,0.
13.863465866466619,0.0070265535476900995,0.
13.926481620405102,0.006928369349546368,0.
13.989497374343587,0.0069674590752770585,0.
14.052513128282072,0.006934375856733485,0.
14.115528882220556,0.007011830535343951,0.
14.178544636159042,0.006626758524361643,0.
14.241560390097526,0.006739517888001629,0.
14.30457614403601,0.006710461225965199,0.
14.367591897974496,0.006263349539552241,0.
14.430607651912979,0.006374087626878926,0.
14.493623405851464,0.005985499293536352,0.
14.556639159789949,0.005980711678336582,0.
14.619654913728434,0.005724464900787086,0.
14.682670667666919,0.005343356182683198,0.
14.745686421605402,0.005394144616184062,0.
14.808702175543887,0.005031384958274472,0.
14.871717929482372,0.0047638291469093985,0.
14.934733683420855,0.004517193121241888,0.
14.997749437359342,0.004445100727256615,0.
15.060765191297827,0.004041412243975937,0.
15.12378094523631,0.003849485332368296,0.
15.186796699174796,0.0036903254239577256,0.
15.249812453113279,0.003366805228248335,0.
15.312828207051764,0.0032870632821886308,0.
15.37584396099025,0.002868242757872033,0.
15.438859714928734,0.002855225443233132,0.
15.501875468867219,0.0026398451875225895,0.
15.564891222805702,0.0023597190354574683,0.
15.627906976744187,0.002260175936323691,0.
15.690922730682672,0.00214531915447045,0.
15.753938484621157,0.0019462533374747632,0.
15.816954238559642,0.0017482922461600939,0.
15.879969992498127,0.0018175808844120831,0.
15.942985746436612,0.001554483277103641,0.
16.006001500375096,0.0015294642163540665,0.
16.06901725431358,0.0014515095532570475,0.
16.132033008252066,0.001394460917997996,0.
16.19504876219055,0.001336459707705216,0.
16.258064516129036,0.0012978134626682554,0.
16.32108027006752,0.0013113856442280622,0.
16.384096024006002,0.0012703139566003728,0.
16.44711177794449,0.0013164119781711248,0.
16.510127531882972,0.0012391764796401766,0.
16.57314328582146,0.0014029309789268505,0.
16.63615903975994,0.001329349180904168,0.
16.699174793698425,0.0013911171662548177,0.
16.762190547636912,0.0014890527708396515,0.
16.825206301575395,0.0015467994770050016,0.
16.888222055513882,0.001507825226651962,0.
16.951237809452365,0.0016686166005025975,0.
17.01425356339085,0.0017882709138768876,0.
17.077269317329332,0.001676230315594216,0.
17.14028507126782,0.001920649178954893,0.
17.203300825206306,0.001954257621390831,0.
17.26631657914479,0.0019660065653183917,0.
17.329332333083272,0.002014020446795101,0.
17.392348087021755,0.002243407190570773,0.
17.455363840960242,0.0021102974738848165,0.
17.51837959489873,0.0022378759120694957,0.
17.581395348837212,0.00234617128963977,0.
17.644411102775695,0.0022875325312392775,0.
17.70742685671418,0.0023520189925928204,0.
17.770442610652665,0.00240491672949013,0.
17.83345836459115,0.00242907341213419,0.
17.896474118529635,0.002363534505059404,0.
17.95948987246812,0.002482431941090385,0.
18.022505626406602,0.0023423845522388487,0.
18.08552138034509,0.0024420641758722684,0.
18.148537134283572,0.002344121680109363,0.
18.21155288822206,0.0023490750833499944,0.
18.274568642160542,0.002301562677003126,0.
18.337584396099025,0.0022820217357387563,0.
18.400600150037512,0.0021463701963604946,0.
18.463615903975995,0.00217001553504265,0.
18.526631657914482,0.0021187904165003513,0.
18.589647411852965,0.0019442933468401787,0.
18.65266316579145,0.0019840295134905942,0.
18.715678919729935,0.0018725216489053394,0.
18.77869467366842,0.0017501271725127148,0.
18.841710427606905,0.0016759522115992883,0.
18.90472618154539,0.0017112737602739975,0.
18.967741935483872,0.001452661372510519,0.
19.03075768942236,0.0014653664397321002,0.
19.093773443360842,0.0013948992763297278,0.
19.15678919729933,0.0012728520369542085,0.
19.219804951237812,0.0011543102410022188,0.
19.282820705176295,0.001204777143279337,0.
19.34583645911478,0.0010164258179066765,0.
19.408852213053265,0.0009467401077536681,0.
19.471867966991752,0.0009423993212734931,0.
19.534883720930235,0.0008558144212642985,0.
19.59789947486872,0.0007434677093456301,0.
19.6609152288072,0.0007565718267072254,0.
19.72393098274569,0.0006921225248504238,0.
19.786946736684172,0.0006013894696868592,0.
19.84996249062266,0.0006058863317851065,0.
19.912978244561145,0.0005782132821961541,0.
19.975993998499625,0.0005218221696507806,0.
20.039009752438112,0.0004912075786034465,0.
20.102025506376595,0.0005065772330040491,0.
20.165041260315082,0.0004772413976162574,0.
20.22805701425357,0.0004642262311210422,0.
20.29107276819205,0.00045315580319306534,0.
20.354088522130535,0.0004901308720495648,0.
20.41710427606902,0.0004562358653769907,0.
20.480120030007505,0.00046631409193458755,0.
20.54313578394599,0.0005119650262582245,0.
20.60615153788447,0.000528674293065171,0.
20.66916729182296,0.00047473466016936713,0.
20.73218304576144,0.0005737532497048254,0.
20.79519879969993,0.0005986970250556805,0.
20.858214553638412,0.0005616028081055545,0.
20.921230307576895,0.0006077414461295783,0.
20.984246061515382,0.0007055606188748387,0.
21.047261815453865,0.000625532423973587,0.
21.110277569392352,0.000691357144094082,0.
21.173293323330835,0.0007695749887885704,0.
21.23630907726932,0.0007414266218306778,0.
21.2993248312078,0.0007226922255865892,0.
21.36234058514629,0.0008458487419627913,0.
21.425356339084775,0.0008103882806845695,0.
21.48837209302326,0.0008138505134293996,0.
21.551387846961745,0.0008441387616155173,0.
21.614403600900225,0.0008778929952004946,0.
21.67741935483871,0.0008498390891915491,0.
21.740435108777195,0.0008813777948086592,0.
21.803450862715682,0.0008673941574677859,0.
21.86646661665417,0.0009011043668522502,0.
21.92948237059265,0.0008465920679482474,0.
21.992498124531135,0.0008577624823339197,0.
22.05551387846962,0.0008883064565549371,0.
22.118529632408105,0.0008514321036474643,0.
22.181545386346592,0.0007729358570277933,0.
22.24456114028507,0.0008508047909242206,0.
22.30757689422356,0.0008070868660539756,0.
22.37059264816204,0.00073177290644857,0.
22.43360840210053,0.0007466953899662999,0.
22.49662415603901,0.0007415935587608084,0.
22.559639909977495,0.0006592998654726145,0.
22.62265566391598,0.0006642686169692446,0.
22.685671417854465,0.0006343860141844731,0.
22.74868717179295,0.0005886169855033026,0.
22.811702925731435,0.0005606216314752049,0.
22.874718679669922,0.0005208942473453851,0.
22.937734433608405,0.0005091651546549674,0.
23.00075018754689,0.0004757282631461613,0.
23.063765941485375,0.00040564917200035976,0.
23.12678169542386,0.00040205218961490014,0.
23.189797449362345,0.00040559404564941037,0.
23.252813203300825,0.0003208742209316026,0.
23.31582895723931,0.00031071435256728355,0.
23.3788447111778,0.0002980586843443922,0.
23.44186046511628,0.0002745957987709152,0.
23.50487621905477,0.0002415867117529887,0.
23.567891972993248,0.00021989487936468387,0.
23.630907726931735,0.00020121416886728394,0.
23.693923480870218,0.0002160701049413039,0.
23.756939234808705,0.0001618973438875015,0.
23.81995498874719,0.00016149227721857978,0.
23.88297074268567,0.00016767964665364839,0.
23.94598649662416,0.00015132116633030968,0.
24.00900225056264,0.00014208190259304011,0.
24.07201800450113,0.0001391187188306654,0.
24.135033758439615,0.0001424035593415719,0.
24.198049512378095,0.0001535631654853074,0.
24.26106526631658,0.00013565404899524517,0.
24.324081020255065,0.0001376935276478418,0.
24.38709677419355,0.00017383821598281252,0.
24.450112528132035,0.00015250576310419067,0.
24.51312828207052,0.0001679034052211536,0.
24.576144036009005,0.00017054209516183561,0.
24.639159789947488,0.00019457385322717034,0.
24.702175543885975,0.00020287195780976778,0.
24.765191297824458,0.00019376088936797056,0.
24.828207051762945,0.00021159888446078826,0.
24.891222805701428,0.0002502466027198396,0.
24.95423855963991,0.00022807995111081457,0.
25.0172543135784,0.0002363369770923129,0.
25.08027006751688,0.00026967931330502585,0.
25.14328582145537,0.00026906633426806347,0.
25.206301575393848,0.0002834856838887658,0.
25.269317329332335,0.0002559280136469286,0.
25.33233308327082,0.00030750401049693666,0.
25.395348837209305,0.0003118601739603395,0.
25.45836459114779,0.0002841766868767149,0.
25.52138034508627,0.00028518034698137734,0.
25.584396099024758,0.0003343926087335615,0.
25.647411852963245,0.0003112724929061238,0.
25.710427606901728,0.0002974964443743595,0.
25.773443360840215,0.00028309774440417996,0.
25.836459114778698,0.0003247005823830974,0.
25.89947486871718,0.0003250726692698961,0.
25.962490622655665,0.00025521040369128013,0.
26.02550637659415,0.0002852278290366334,0.
26.08852213053264,0.0002992477590522409,0.
26.15153788447112,0.0002908418152549587,0.
26.214553638409605,0.000237002230735327,0.
26.277569392348088,0.0002387997439468698,0.
26.340585146286575,0.0002659017285036549,0.
26.403600900225058,0.00025159093355193193,0.
26.466616654163545,0.00019035030014186768,0.
26.529632408102028,0.00019876343668676384,0.
26.59264816204051,0.0002183997044897334,0.
26.655663915978998,0.00019052353109157052,0.
26.71867966991748,0.0001622225586576268,0.
26.781695423855968,0.00013256593884438566,0.
26.84471117779445,0.00017529156280290473,0.
26.907726931732935,0.00013678936244588684,0.
26.97074268567142,0.00011654683552421315,0.
27.033758439609905,0.00009999094529887178,0.
27.09677419354839,0.0001058318455669227,0.
27.159789947486875,0.00010348710166598044,0.
27.222805701425358,0.0000777407726940331,0.
27.285821455363845,0.00006786177921881285,0.
27.348837209302328,0.00006046435103034204,0.
27.411852963240815,0.00006237506257180808,0.
27.474868717179298,0.0000648561085846076,0.
27.53788447111778,0.00004493363285922031,0.
27.600900225056268,0.00002683750198669546,0.
27.66391597899475,0.00003579373476844125,0.
27.726931732933238,0.00005865373055538346,0.
27.78994748687172,0.00003784475790528706,0.
27.852963240810205,0.000014793793707139865,0.
27.915978994748688,0.000020252618226070928,0.
27.978994748687175,0.00006005588907592183,0.
28.04201050262566,0.00004395422057680909,0.
28.105026256564145,0.00001692401720618047,0.
28.168042010502628,0.000025154605725037687,0.
28.23105776444111,0.000057242574822521964,0.
28.294073518379598,0.00006046948873560165,0.
28.357089272318085,0.00003483852736980628,0.
28.420105026256568,0.00004431782912252615,0.
28.48312078019505,0.00005946801309523005,0.
28.546136534133534,0.00006642912618593507,0.
28.60915228807202,0.00006570835623150484,0.
28.672168042010505,0.00007032305068200637,0.
28.73518379594899,0.00007407282103132443,0.
28.798199549887478,0.0000597586348271123,0.
28.861215303825958,0.00009248302375929701,0.
28.924231057764445,0.00010916824918955217,0.
28.987246811702928,0.0000790944734768339,0.
29.050262565641415,0.00006422552847390205,0.
29.113278319579898,0.00009155769755051844,0.
29.17629407351838,0.00015138151863813376,0.
29.239309827456868,0.00008976760945981828,0.
29.30232558139535,0.00006223919382607438,0.
29.365341335333838,0.00009119231392190009,0.
29.42835708927232,0.00014966500025970586,0.
29.491372843210804,0.00012035343884827278,0.
29.55438859714929,0.000056800113101656795,0.
29.617404351087774,0.00008968650583200522,0.
29.68042010502626,0.00012818714593795322,0.
29.743435858964745,0.00012149226210198593,0.
29.806451612903228,0.00007349068984705191,0.
29.86946736684171,0.00007651265448142159,0.
29.932483120780198,0.00011142684584195216,0.
29.995498874718685,0.00008801843511267312,0.
30.058514628657168,0.00008199617990580878,0.
30.121530382595655,0.00008535895757462385,0.
30.184546136534134,0.0000784765436746866,0.
30.24756189047262,0.00006000568319163333,0.
30.310577644411108,0.00005605531465243057,0.
30.37359339834959,0.00009902847794862748,0.
30.436609152288078,0.00006110175911290647,0.
30.499624906226558,0.000030390784535454554,0.
30.562640660165044,0.00003126576581701287,0.
30.625656414103528,0.00007290419799111897,0.
30.688672168042014,0.00006376991916599494,0.
30.7516879219805,0.000015562815120107182,0.
30.81470367591898,0.000016119515921517123,0.
30.877719429857468,0.00003521288801848791,0.
30.94073518379595,0.00004409684586180045,0.
31.003750937734438,0.00001719254635332686,0.
31.06676669167292,0.000016851515688597244,0.
31.129782445611404,0.000013619704984101715,0.
31.19279819954989,0.000012644703159529861,0.
31.255813953488374,9.246421375832189e-6,0.
31.31882970742686,0.00002111504797681477,0.
31.381845461365344,0.000012611031370872932,0.
31.444861215303828,2.9244574363891877e-7,0.
31.507876969242314,2.5926799732317445e-8,0.
31.5708927231808,7.485347816866977e-6,0.
31.633908477119284,0.000017055886259045825,0.
31.696924231057764,3.2894766267058878e-6,0.
31.759939984996254,0.000010491695987769434,0.
31.822955738934734,2.6111738771191196e-6,0.
31.885971492873225,2.922425980230809e-6,0.
31.948987246811708,5.235509195143679e-6,0.
32.01200300075019,0.000024434992867644217,0.
32.07501875468868,0.00002036886592217454,0.
32.13803450862716,3.4413734738748127e-6,0.
32.201050262565644,2.240791897270536e-6,0.
32.26406601650413,0.000015275016349769908,0.
32.32708177044261,0.00003553941723305065,0.
32.3900975243811,0.00002062752952955101,0.
32.453113278319584,0.00002487021282939303,0.
32.51612903225807,0.000012291363225282396,0.
32.57914478619655,0.00001579035710085015,0.
32.64216054013504,0.00002719806137616015,0.
32.705176294073524,0.00004401249428905044,0.
32.768192048012004,0.00004815981957913726,0.
32.83120780195049,0.00001358956890561035,0.
32.89422355588898,8.576470423754928e-6,0.
32.95723930982746,0.000029797276200668608,0.
33.020255063765944,0.00006467465578626863,0.
33.08327081770443,0.000044425410189746965,0.
33.14628657164292,0.000026189427065048736,0.
33.2093023255814,0.000014450806496010388,0.
33.27231807951988,0.000029026380689522044,0.
33.33533383345837,0.00004721830412248179,0.
33.39834958739685,0.000045995383542629096,0.
33.46136534133534,0.000050953617817530044,0.
33.524381095273824,0.000018399700032604642,0.
33.587396849212304,0.000013750444954191556,0.
33.65041260315079,0.000024122861359644605,0.
33.71342835708927,0.0000538239964188213,0.
33.776444111027764,0.000052209618460601106,0.
33.839459864966244,0.000023349839798058503,0.
33.90247561890473,7.211637955255282e-6,0.
33.96549137284322,0.000014970712361918505,0.
34.0285071267817,0.0000345687457402092,0.
34.091522880720184,0.000036051294966950575,0.
34.154538634658664,0.000034959773350463246,0.
34.21755438859716,0.000013908749750416077,0.
34.28057014253564,6.424350977378966e-6,0.
34.34358589647412,6.7662344391914004e-6,0.
34.40660165041261,0.000023200744216062984,0.
34.46961740435109,0.00003148051007529913,0.
34.53263315828958,0.000018428487228849074,0.
34.595648912228064,3.8786754245217516e-6,0.
34.658664666166544,1.018695557141587e-6,0.
34.72168042010503,7.791618803411205e-6,0.
34.78469617404351,0.000015176791461410328,0.
34.847711927982004,0.000013049136359404467,0.
34.910727681920484,9.748158515059372e-6,0.
34.973743435858964,3.5416431349430828e-6,0.
35.03675918979746,1.6967842072195221e-6,0.
35.09977494373594,4.216136047478155e-6,0.
35.162790697674424,5.002805197582493e-6,0.
35.225806451612904,7.919904098428882e-6,0.
35.28882220555139,3.472483231766607e-6,0.
35.35183795948988,5.365832191619292e-6,0.
35.41485371342836,4.202785062637433e-6,0.
35.47786946736685,3.742872793694966e-6,0.
35.54088522130533,6.259361890919691e-6,0.
35.60390097524381,2.897573163013311e-6,0.
35.6669167291823,2.6411313916885544e-6,0.
35.729932483120784,4.824535248692204e-6,0.
35.79294823705927,8.739657945025297e-6,0.
35.85596399099775,0.000011322023296222779,0.
35.91897974493624,0.000012154764820178532,0.
35.981995498874724,3.691405559231686e-6,0.
36.045011252813204,1.9235678246771374e-7,0.
36.10802700675169,4.892329344737238e-6,0.
36.17104276069018,8.156006177519264e-6,0.
36.23405851462866,0.000028440089354994214,0.
36.297074268567144,0.000019590637390458532,0.
36.36009002250563,5.109542277183642e-6,0.
36.42310577644412,1.940038621713175e-6,0.
36.4861215303826,1.209191706117646e-6,0.
36.549137284321084,0.000017012736857737288,0.
36.61215303825957,0.000026691087826865015,0.
36.67516879219805,0.000019048366339913907,0.
36.73818454613654,0.000026418181764062318,0.
36.801200300075024,8.1493797860685e-6,0.
36.86421605401351,3.955567919290013e-8,0.
36.92723180795199,5.168883865322808e-6,0.
36.99024756189048,0.000021343523764161547,0.
37.053263315828964,0.00002966544099853071,0.
37.116279069767444,0.000029160429599706898,0.
37.17929482370593,0.000019760513677162872,0.
37.24231057764442,6.576391130922959e-6,0.
37.3053263315829,2.9751731988555963e-6,0.
37.368342085521384,3.901277160702604e-6,0.
37.43135783945987,0.000016806183537013395,0.
37.49437359339836,0.0000434416099138626,0.
37.55738934733684,0.000023027099615478306,0.
37.62040510127532,9.269693144595092e-6,0.
37.68342085521381,8.541165534497088e-6,0.
37.74643660915229,4.623130045606519e-7,0.
37.80945236309078,0.000015788772675357028,0.
37.872468117029264,0.000011457406856652673,0.
37.935483870967744,0.000015586706157889504,0.
37.99849962490623,0.00003459292694490282,0.
38.06151537884472,0.000014187577326806422,0.
38.124531132783204,3.0024568022027452e-6,0.
38.187546886721684,3.144436097760674e-7,0.
38.25056264066016,2.5471058464139945e-6,0.
38.31357839459866,0.000018438400037919215,0.
38.37659414853714,0.000013965865851460672,0.
38.439609902475624,0.000017280409801401686,0.
38.50262565641411,0.000015958501602306117,0.
38.56564141035259,3.909651598191326e-6,0.
38.62865716429108,4.755396466333504e-6,0.
38.69167291822956,1.959809324797208e-6,0.
38.75468867216805,9.226073865352541e-6,0.
38.81770442610653,0.00001601691403251916,0.
38.88072018004501,6.8948184955593944e-6,0.
38.943735933983504,0.00001482703396101203,0.
39.006751687921984,0.000014070760911798264,0.
39.06976744186047,2.1930359085024528e-7,0.
39.13278319579895,4.735832721465132e-6,0.
39.19579894973744,3.5015063330471936e-6,0.
39.258814703675924,0.000012100914520995996,0.
39.3218304576144,0.000026980881723554963,0.
39.3848462115529,3.304707183043995e-6,0.
39.44786196549138,5.790500553457527e-6,0.
39.51087771942986,0.000013442720982837959,0.
39.573893473368344,8.598018400418874e-7,0.
39.63690922730683,0.000016105605625818574,0.
39.69992498124532,3.9669407266421685e-6,0.
39.7629407351838,9.68962079076082e-6,0.
39.82595648912229,0.00003509894777624853,0.
39.88897224306077,9.206608437849192e-6,0.
39.95198799699925,7.514327702237355e-6,0.
40.01500375093774,7.347818947040679e-6,0.
40.078019504876224,7.151235120363885e-7,0.
40.14103525881471,0.000017375737480899366,0.
40.20405101275319,0.000011477662125394317,0.
40.26706676669168,0.00001728089046851471,0.
40.330082520630164,0.000031323047319074696,0.
40.39309827456864,0.00001409722918753728,0.
40.45611402850714,8.462753788674958e-6,0.
40.51912978244562,0.00001458483430303268,0.
40.5821455363841,1.2712949085467189e-6,0.
40.645161290322584,0.00001119780582388222,0.
40.70817704426107,8.038183554607552e-6,0.
40.77119279819956,0.000012348972356294102,0.
40.83420855213804,0.00004425052721893944,0.
40.897224306076524,0.00001647515005037901,0.
40.96024006001501,4.074947838513731e-6,0.
41.02325581395349,0.000022303279771370513,0.
41.08627156789198,5.194788316505549e-6,0.
41.149287321830464,7.77974292654685e-6,0.
41.21230307576894,5.402984153056557e-6,0.
41.27531882970743,2.1237611900399274e-6,0.
41.33833458364592,0.0000274653435064358,0.
41.401350337584404,0.00003150776419507061,0.
41.46436609152288,7.983722057949691e-6,0.
41.52738184546136,0.000020492314908788183,0.
41.59039759939986,0.000019069723006112713,0.
41.65341335333834,2.634280425352019e-7,0.
41.716429107276824,8.152723965811026e-6,0.
41.77944486121531,3.8958234795096136e-7,0.
41.84246061515379,0.000011974080866738484,0.
41.90547636909228,0.00001835125014427264,0.
41.968492123030764,9.67529819974048e-6,0.
42.03150787696925,0.000021576737797765907,0.
42.09452363090773,0.000031438705574725985,0.
42.15753938484621,6.060710379971542e-6,0.
42.220555138784704,3.3307075113505378e-6,0.
42.28357089272318,0.000014459832504733636,0.
42.34658664666167,2.860451023171177e-8,0.
42.40960240060016,9.694149606000117e-6,0.
42.47261815453864,7.453812625658252e-6,0.
42.535633908477124,2.258650993253753e-6,0.
42.5986496624156,0.000024269059048370527,0.
42.6616654163541,0.000029223485120458095,0.
42.72468117029258,3.840914476916225e-6,0.
42.787696924231064,0.000011559971793831745,0.
42.85071267816955,0.000015510302684348095,0.
42.91372843210803,1.0656682952528555e-6,0.
42.97674418604652,9.048254933443081e-6,0.
43.039759939985,1.927346377799236e-6,0.
43.10277569392349,2.248812867784798e-6,0.
43.16579144786197,0.000015858107579389874,0.
43.22880720180045,0.000013271462398049374,0.
43.291822955738944,6.902015255930916e-6,0.
43.35483870967742,0.000022045868479586352,0.
43.41785446361591,0.000011193535832815399,0.
43.48087021755439,3.0241288111129167e-6,0.
43.54388597149288,0.000013004086943023062,0.
43.606901725431364,5.096633724104052e-6,0.
43.66991747936984,1.1344836852870973e-6,0.
43.73293323330834,4.061367206721341e-6,0.
43.79594898724682,4.751583255095108e-6,0.
43.8589647411853,5.3714125440437456e-6,0.
43.92198049512379,0.000020529387000611356,0.
43.98499624906227,8.527176184350314e-6,0.
44.04801200300076,2.0063537862941286e-6,0.
44.11102775693924,0.000015671165478976224,0.
44.17404351087772,0.00002189085466181485,0.
44.23705926481621,4.0155236389254883e-7,0.
44.30007501875469,1.6446265014026301e-6,0.
44.363090772693184,8.401520017202528e-6,0.
44.42610652663166,2.1939383807188833e-7,0.
44.48912228057014,8.580675197712949e-6,0.
44.55213803450863,6.253774366906275e-6,0.
44.61515378844712,1.896322042026256e-6,0.
44.678169542385604,9.166450216095763e-6,0.
44.74118529632408,0.000021564507115766255,0.
44.80420105026257,3.993712436940807e-6,0.
44.86721680420106,0.000012192886352042895,0.
44.93023255813954,9.88945247366602e-6,0.
44.99324831207802,9.563778355276285e-6,0.
45.05626406601651,5.32948295378447e-6,0.
45.11927981995499,5.8193880165882875e-6,0.
45.18229557389348,2.8124721190632894e-6,0.
45.24531132783196,1.9590824442895157e-6,0.
45.30832708177045,1.4858116491190594e-6,0.
45.37134283570893,1.9027348437051463e-6,0.
45.43435858964742,0.000010388924809609946,0.
45.4973743435859,7.2452177933004106e-6,0.
45.56039009752438,3.6375906522256624e-6,0.
45.62340585146287,2.202528120138197e-6,0.
45.68642160540136,0.0000189519754901338,0.
45.749437359339844,0.000014329444981989517,0.
45.81245311327832,2.419288789837188e-7,0.
45.87546886721681,6.4158365273282e-6,0.
45.9384846211553,0.000018547376226466583,0.
46.00150037509378,4.425902347644124e-6,0.
46.06451612903226,5.773907395503737e-7,0.
46.12753188297075,1.0595941495852795e-6,0.
46.19054763690923,0.000010079730320356382,0.
46.25356339084772,7.8017819935592e-8,0.
46.3165791447862,3.817371614381985e-6,0.
46.37959489872469,6.886256685273685e-8,0.
46.44261065266317,3.4341563610561973e-6,0.
46.50562640660165,2.5543577588700197e-6,0.
46.56864216054014,9.868999422291658e-6,0.
46.63165791447862,4.3330213423718445e-6,0.
46.69467366841711,5.824083674476463e-6,0.
46.7576894223556,9.96252719467099e-6,0.
46.82070517629408,5.229021336692389e-6,0.
46.88372093023256,6.968704808395201e-6,0.
46.94673668417104,0.000015670718913238386,0.
47.00975243810954,4.23265775377718e-6,0.
47.07276819204802,5.0608664299356735e-6,0.
47.135783945986496,7.817179224175773e-6,0.
47.19879969992499,0.000010328508587038062,0.
47.26181545386347,1.5876294775796223e-6,0.
47.32483120780196,4.333089367617363e-7,0.
47.387846961740436,5.177431136859871e-6,0.
47.45086271567892,4.7403578593776514e-6,0.
47.51387846961741,1.1923962688456623e-6,0.
47.57689422355589,2.873171238282235e-6,0.
47.63990997749438,3.588013975373836e-7,0.
47.70292573143286,3.81739103731695e-7,0.
47.76594148537134,6.957290507632447e-6,0.
47.82895723930984,0.00001087782387523617,0.
47.89197299324832,5.872950317717277e-7,0.
47.9549887471868,2.412198398388435e-6,0.
48.01800450112528,6.9769904862530315e-6,0.
48.08102025506377,0.00001201974332060986,0.
48.14403600900226,6.677981370457459e-6,0.
48.207051762940736,4.465645231015551e-6,0.
48.27006751687923,8.138089240527983e-6,0.
48.33308327081771,5.710985291389088e-6,0.
48.39609902475619,4.272865173392974e-6,0.
48.459114778694676,0.000010598376204690151,0.
48.52213053263316,1.0172100098878023e-6,0.
48.58514628657165,2.1877757720365912e-6,0.
48.64816204051013,4.707494580363538e-6,0.
48.71117779444862,4.9043548314515306e-6,0.
48.7741935483871,5.213591370071368e-7,0.
48.83720930232558,2.073112327768515e-6,0.
48.90022505626407,4.959457804688099e-8,0.
48.96324081020256,3.7972885687783124e-6,0.
49.02625656414104,3.0732542248473076e-6,0.
49.08927231807952,5.434948586269012e-6,0.
49.15228807201801,2.1511911752296163e-6,0.
49.2153038259565,1.2250964134229964e-7,0.
49.278319579894976,1.6581601620504512e-6,0.
49.34133533383347,0.000014505257841845476,0.
49.40435108777195,5.8473130216605345e-6,0.
49.46736684171043,8.701065057806953e-7,0.
49.530382595648916,4.1601068566263255e-6,0.
49.5933983495874,8.695738171974159e-6,0.
49.65641410352589,0.000011143965227833057,0.
49.71942985746437,8.285801664886029e-6,0.
49.782445611402856,2.197475754748693e-6,0.
49.84546136534134,9.812783555864002e-6,0.
49.90847711927982,8.506878460235094e-6,0.
49.97149287321831,9.085455720779327e-6,0.
50.0345086271568,8.779280204297023e-6,0.
50.097524381095276,1.9615877886614507e-6,0.
50.16054013503376,8.254617602229143e-6,0.
50.22355588897225,0.000013091090656895027,0.
50.28657164291074,7.702616753846226e-6,0.
50.349587396849216,3.065539393307583e-6,0.
50.412603150787696,1.4862097644669999e-6,0.
50.47561890472619,8.684157063522424e-6,0.
50.53863465866467,0.00001509696251560433,0.
50.601650412603156,2.7436519339486715e-6,0.
50.66466616654164,5.699481965472919e-7,0.
50.72768192048012,3.962170033464022e-6,0.
50.79069767441861,7.159179728960156e-6,0.
50.85371342835709,6.214523258982792e-6,0.
50.91672918229558,3.024365739583635e-6,0.
50.97974493623406,1.6875235525122075e-7,0.
51.04276069017254,4.386155938308393e-6,0.
51.10577644411104,1.979772846822868e-6,0.
51.168792198049516,2.029600530452812e-6,0.
51.231807951988,1.37720156346746e-6,0.
51.29482370592649,1.3446289680305542e-6,0.
51.35783945986498,2.0221729268222904e-6,0.
51.420855213803456,2.24185329131013e-6,0.
51.483870967741936,6.241592092297947e-7,0.
51.54688672168043,6.18612244301098e-7,0.
51.60990247561891,2.2533071584594637e-6,0.
51.672918229557396,1.1007286399732183e-6,0.
51.73593398349588,1.5842396523661269e-6,0.
51.79894973743436,1.6190034154814172e-6,0.
51.86196549137285,4.146529775136226e-6,0.
51.92498124531133,9.426345527812715e-7,0.
51.98799699924982,1.8561417393152585e-6,0.
52.0510127531883,6.31541294491564e-7,0.
52.11402850712678,3.0442553855295913e-6,0.
52.17704426106528,4.4001539715895085e-6,0.
52.240060015003756,4.516032390084023e-6,0.
52.30307576894224,2.3550930495047205e-6,0.
52.36609152288072,7.265559643711504e-7,0.
52.42910727681921,5.151263049130209e-7,0.
52.492123030757696,4.262782591348458e-6,0.
52.555138784696176,0.000010269630046377501,0.
52.61815453863467,8.266713106022658e-7,0.
52.68117029257315,5.173905627721664e-8,0.
52.74418604651163,1.0135464130992691e-6,0.
52.807201800450116,5.605461123666213e-6,0.
52.8702175543886,7.647860155583075e-6,0.
52.93323330832709,2.988066959247512e-6,0.
52.99624906226557,6.195836452973186e-7,0.
53.059264816204056,4.365988229193193e-6,0.
53.12228057014254,3.5708638243922203e-6,0.
53.18529632408102,1.9575885059392823e-6,0.
53.24831207801952,8.880846261727145e-6,0.
53.311327831957996,1.682284689216574e-6,0.
53.374343585896476,3.0393955947028078e-6,0.
53.43735933983496,1.4344193011432534e-6,0.
53.50037509377345,4.794774381900899e-6,0.
53.563390847711936,6.931861455986464e-6,0.
53.626406601650416,6.93550073327261e-7,0.
53.6894223555889,2.3548210002034317e-6,0.
53.75243810952739,1.9561369510064215e-6,0.
53.81545386346587,9.346386484501907e-6,0.
53.878469617404356,7.941635360982501e-7,0.
53.94148537134284,1.193483859185581e-6,0.
54.00450112528132,3.3415621540696567e-6,0.
54.06751687921981,2.0683065358868798e-6,0.
54.130532633158296,6.868331273255322e-6,0.
54.19354838709678,2.0173509665733678e-6,0.
54.25656414103526,4.006813519651345e-6,0.
54.31957989497375,9.412104645375386e-7,0.
54.382595648912236,2.637365352863647e-6,0.
54.445611402850716,3.127162427742116e-6,0.
54.5086271567892,5.3604123772626385e-6,0.
54.57164291072769,4.337367187390191e-6,0.
54.634658664666176,2.2924085855362443e-6,0.
54.697674418604656,3.012517691128724e-6,0.
54.760690172543136,2.2808829880398577e-7,0.
54.82370592648163,7.907505321344858e-6,0.
54.88672168042011,4.168323770572885e-6,0.
54.949737434358596,4.541105504017782e-6,0.
55.01275318829708,1.4565560048774967e-6,0.
55.07576894223556,3.4281669687826433e-6,0.
55.13878469617405,8.099956224429873e-6,0.
55.201800450112536,2.473913361254934e-6,0.
55.26481620405102,5.904318177330484e-6,0.
55.3278319579895,1.0202618351251603e-6,0.
55.39084771192798,0.00001005561262917215,0.
55.453863465866476,4.109798791199993e-6,0.
55.516879219804956,2.0194433192798024e-7,0.
55.57989497374344,0.000010917853911499721,0.
55.64291072768193,3.664429714633827e-6,0.
55.70592648162041,6.717329122979148e-6,0.
55.768942235558896,7.491089535381987e-7,0.
55.831957989497376,8.729012498318677e-6,0.
55.89497374343587,9.940726234723345e-6,0.
55.95798949737435,1.952192276582256e-6,0.
56.02100525131283,6.631354844299418e-6,0.
56.08402100525132,1.638691867328982e-6,0.
56.1470367591898,0.00001352698349746124,0.
56.21005251312829,4.9260013551289225e-6,0.
56.27306826706677,1.2400302197875835e-6,0.
56.336084021005256,0.000011533676506130137,0.
56.39909977494374,5.579588894315203e-6,0.
56.46211552888222,6.641058450077697e-6,0.
56.525131282820716,1.8269947242290879e-6,0.
56.588147036759196,0.000010570011114807942,0.
56.651162790697676,0.000010831974379762409,0.
56.71417854463617,2.071515055507902e-6,0.
56.77719429857465,6.594367854501683e-6,0.
56.840210052513136,5.299920689146566e-6,0.
56.903225806451616,9.94575909536807e-6,0.
56.9662415603901,8.294208979693187e-6,0.
57.02925731432859,1.7045654643203837e-6,0.
57.09227306826707,9.780527259589479e-6,0.
57.15528882220556,8.367239117309882e-6,0.
57.21830457614404,3.5358598213069975e-6,0.
57.28132033008253,6.939075596391565e-6,0.
57.34433608402101,4.913901237014058e-6,0.
57.407351837959496,0.000012863532954084417,0.
57.47036759189798,2.4653130856052134e-6,0.
57.53338334583646,2.965652632182602e-6,0.
57.596399099774956,0.000010486206036933694,0.
57.659414853713436,1.634188378660985e-6,0.
57.722430607651916,0.000013140349183204625,0.
57.7854463615904,5.9217185695575876e-8,0.
57.84846211552889,6.5773181970376595e-6,0.
57.911477869467376,8.794885894891527e-6,0.
57.974493623405856,5.743619395360494e-7,0.
58.03750937734434,9.274036323235067e-6,0.
58.10052513128283,2.972068327279633e-7,0.
58.16354088522131,0.00001153438594048548,0.
58.226556639159796,5.798107640176445e-6,0.
58.28957239309828,7.85879057388372e-7,0.
58.35258814703676,6.6163886656794235e-6,0.
58.41560390097525,5.014418116491633e-6,0.
58.478619654913736,5.746324239457491e-6,0.
58.54163540885222,7.068697648975684e-6,0.
58.6046511627907,1.7786976006865786e-6,0.
58.66766691672919,7.697120226712464e-6,0.
58.730682670667676,8.868757449695986e-6,0.
58.793698424606156,1.8854288652124942e-7,0.
58.85671417854464,9.483514126967003e-6,0.
58.91972993248313,9.323607312627286e-7,0.
58.98274568642161,0.00001189642957655563,0.
59.045761440360096,2.696666993798292e-6,0.
59.10877719429858,6.878982950765974e-7,0.
59.17179294823707,0.00001430735479373448,0.
59.23480870217555,6.136936199097843e-6,0.
59.29782445611403,4.7902665305120035e-6,0.
59.36084021005252,3.0491224232236505e-6,0.
59.423855963991,4.8197088293770046e-6,0.
59.48687171792949,7.173127135584314e-6,0.
59.549887471867976,6.531830180903871e-6,0.
59.612903225806456,2.562416468763686e-6,0.
59.67591897974494,0.00001549645194395261,0.
59.73893473368342,1.0582988525303303e-6,0.
59.801950487621916,5.220335701539414e-6,0.
59.864966241560396,2.2921173313673e-6,0.
59.927981995498875,1.706734044731529e-6,0.
59.99099774943737,0.000012571243574561164,0.
60.05401350337585,6.354532819209205e-6,0.
60.117029257314336,5.185335798242799e-6,0.
60.180045011252815,6.93402703827509e-6,0.
60.24306076519131,4.631529953595543e-6,0.
60.30607651912979,1.8237454538904523e-6,0.
60.36909227306827,6.9186071208670955e-6,0.
60.43210802700676,8.961978903730953e-7,0.
60.49512378094524,0.00001727185957830387,0.
60.55813953488373,1.9927244452744667e-6,0.
60.621155288822216,2.6485061152157723e-6,0.
60.684171042760696,6.268584742190298e-6,0.
60.74718679669918,6.363057805439466e-6,0.
60.81020255063766,3.7704891225850904e-6,0.
60.873218304576156,6.756362950855865e-6,0.
60.936234058514636,2.5108845260878207e-6,0.
60.999249812453115,9.088593486547313e-6,0.
61.06226556639161,5.157537310781527e-6,0.
61.12528132033009,2.226108217220991e-7,0.
61.188297074268576,0.000010853122151438422,0.
61.251312828207055,4.334142109772712e-6,0.
61.31432858214554,5.894250661363883e-6,0.
61.37734433608403,3.269259550511431e-6,0.
61.44036009002251,2.9917679715819344e-6,0.
61.503375843961,3.548338029617763e-6,0.
61.56639159789948,0.000013368423944085517,0.
61.62940735183796,1.8818074051060561e-7,0.
61.69242310577645,9.958116670713789e-6,0.
61.755438859714936,3.2259271127363325e-6,0.
61.81845461365342,5.092001974608041e-6,0.
61.8814703675919,1.9444055262333693e-6,0.
61.94448612153039,4.665872261228728e-6,0.
62.007501875468876,2.8625588223729637e-6,0.
62.070517629407355,0.000013762747807784586,0.
62.13353338334584,3.7057461874958465e-7,0.
62.19654913728433,3.617411568427357e-6,0.
62.25956489122281,6.01807499105742e-6,0.
62.322580645161295,6.738300682848166e-6,0.
62.38559639909978,1.9943890535425063e-6,0.
62.44861215303827,5.952200456567093e-6,0.
62.51162790697675,2.556385945747538e-6,0.
62.574643660915235,7.858402017876252e-6,0.
62.63765941485372,2.6559412791889254e-6,0.
62.7006751687922,1.1610099216799e-6,0.
62.76369092273069,7.908898820065621e-6,0.
62.826706676669176,9.321259367404857e-6,0.
62.889722430607655,7.687361055089306e-7,0.
62.95273818454614,3.286214419001094e-6,0.
63.01575393848463,4.789454699009168e-6,0.
63.078769692423116,3.8111236246395297e-6,0.
63.1417854463616,4.166071807060597e-6,0.
63.204801200300075,3.3050643951456423e-6,0.
63.26781695423857,4.410297696495236e-6,0.
63.330832708177056,8.082886867397347e-6,0.
63.39384846211553,2.501314516686104e-6,0.
63.45686421605402,8.415498239563511e-7,0.
63.51987996999251,7.670198170722397e-6,0.
63.58289572393098,6.378159110017437e-6,0.
63.64591147786947,1.7106536643234868e-6,0.
63.70892723180796,3.654623151509367e-6,0.
63.77194298574645,2.9113091816818867e-6,0.
63.83495873968492,3.840545091540487e-6,0.
63.897974493623416,4.38428019336262e-6,0.
63.9609902475619,3.3333781211175333e-6,0.
64.02400600150038,3.817014528240616e-6,0.
64.08702175543887,8.20427963262118e-6,0.
64.15003750937736,2.088972844210248e-6,0.
64.21305326331583,1.5663277438453462e-6,0.
64.27606901725431,4.766721848593949e-6,0.
64.3390847711928,6.9345013208335075e-6,0.
64.40210052513129,1.1069611793656468e-6,0.
64.46511627906978,4.668071840374938e-6,0.
64.52813203300826,1.3296126741795856e-6,0.
64.59114778694675,4.553121442790682e-6,0.
64.65416354088522,2.97743836328363e-6,0.
64.71717929482371,5.443602599542208e-6,0.
64.7801950487622,1.2963168657329845e-6,0.
64.84321080270068,9.9043496700174e-6,0.
64.90622655663917,2.0182010704709027e-6,0.
64.96924231057766,2.1549431328491184e-6,0.
65.03225806451614,1.9565502244260837e-6,0.
65.09527381845461,9.410952338647396e-6,0.
65.1582895723931,3.569976234152895e-7,0.
65.22130532633159,5.198249778724345e-6,0.
65.28432108027008,5.371287224590109e-7,0.
65.34733683420856,4.8613494314653775e-6,0.
65.41035258814705,1.4548570203198136e-6,0.
65.47336834208554,5.962316755800363e-6,0.
65.53638409602401,1.61208251631682e-7,0.
65.5993998499625,8.409311018328944e-6,0.
65.66241560390098,5.240328477271281e-6,0.
65.72543135783947,1.2574131683885524e-6,0.
65.78844711177796,2.5455013423619617e-7,0.
65.85146286571644,8.49308895040838e-6,0.
65.91447861965491,5.110209500520765e-6,0.
65.9774943735934,1.7929441588898002e-6,0.
66.04051012753189,3.677064181226191e-6,0.
66.10352588147038,1.7055527075769121e-6,0.
66.16654163540886,2.9128225111473027e-6,0.
66.22955738934735,2.0753310794509333e-6,0.
66.29257314328584,4.030021361289796e-6,0.
66.35558889722431,1.0866103704661354e-6,0.
66.4186046511628,9.227270187099736e-6,0.
66.48162040510128,1.1236150556360652e-6,0.
66.54463615903975,1.2104777016332327e-6,0.
66.60765191297826,1.4959105792880893e-6,0.
66.67066766691674,9.025697656205678e-6,0.
66.73368342085523,1.2826229314734394e-6,0.
66.7966991747937,3.708470672766185e-6,0.
66.85971492873219,2.512625689691633e-6,0.
66.92273068267068,2.4656447233760457e-6,0.
66.98574643660915,1.0708823803851254e-6,0.
67.04876219054765,2.9594306403858508e-6,0.
67.11177794448614,3.000012451131397e-6,0.
67.17479369842461,1.6058731128612976e-6,0.
67.2378094523631,5.798956408902881e-6,0.
67.30082520630158,1.8470002981322517e-7,0.
67.36384096024007,1.5029193246069519e-6,0.
67.42685671417854,1.3189231014229727e-6,0.
67.48987246811704,7.573272955039317e-6,0.
67.55288822205553,1.0246561987888596e-6,0.
67.615903975994,4.249753690837133e-6,0.
67.67891972993249,2.7276083961345625e-6,0.
67.74193548387098,2.274748440351772e-6,0.
67.80495123780946,6.832541636547385e-7,0.
67.86796699174793,3.5594817773087882e-6,0.
67.93098274568644,5.450902784849411e-6,0.
67.99399849962492,1.0757717813910512e-7,0.
68.0570142535634,2.033492502147523e-6,0.
68.12003000750188,3.5132312455231323e-7,0.
68.18304576144037,4.581364444783784e-6,0.
68.24606151537884,1.5277502068113756e-7,0.
68.30907726931733,2.826094300407701e-6,0.
68.37209302325583,6.051294825581421e-7,0.
68.43510877719432,3.018286432705826e-6,0.
68.49812453113279,2.5135449199669404e-6,0.
68.56114028507128,6.071756795421261e-7,0.
68.62415603900976,1.2796930946634681e-6,0.
68.68717179294823,1.6746926757359001e-6,0.
68.75018754688674,6.004932081664747e-6,0.
68.81320330082522,5.824079914780667e-7,0.
68.8762190547637,1.5569126807294098e-6,0.
68.93923480870218,3.2830151830701656e-7,0.
69.00225056264067,4.42498734103589e-6,0.
69.06526631657916,2.1920280541727463e-6,0.
69.12828207051763,2.839089211556875e-6,0.
69.19129782445613,3.6530434692784765e-6,0.
69.25431357839462,2.9650828748433877e-7,0.
69.31732933233309,1.0994167061055554e-6,0.
69.38034508627157,8.433402451376039e-7,0.
69.44336084021006,5.78583095047712e-6,0.
69.50637659414853,1.1894150259635317e-6,0.
69.56939234808702,1.4047021240775954e-6,0.
69.63240810202552,7.254209447669263e-7,0.
69.69542385596401,1.1250204738450105e-6,0.
69.75843960990248,1.5264165343704227e-6,0.
69.82145536384097,6.205141197405333e-7,0.
69.88447111777946,3.2408055709027152e-6,0.
69.94748687171793,1.7334374643175516e-7,0.
70.01050262565641,2.140467398825747e-6,0.
70.07351837959492,5.900814088633279e-7,0.
70.13653413353339,7.809347374968385e-7,0.
70.19954988747187,5.466370797263926e-7,0.
70.26256564141036,1.4981578272778898e-6,0.
70.32558139534885,3.7141164012311267e-6,0.
70.38859714928732,4.714088624351242e-7,0.
70.45161290322581,1.279565443199618e-6,0.
70.51462865716431,1.7432651103070843e-7,0.
70.57764441110278,1.6577112704545876e-6,0.
70.64066016504127,1.460542076241944e-6,0.
70.70367591897976,2.1407338082696313e-6,0.
70.76669167291824,3.4150192942938906e-6,0.
70.82970742685671,1.7279610604121535e-7,0.
70.8927231807952,2.981717665771903e-7,0.
70.9557389347337,3.473698241499759e-7,0.
71.01875468867217,3.566437551842129e-6,0.
71.08177044261066,2.9523825931138655e-6,0.
71.14478619654915,1.116699284672918e-6,0.
71.20780195048762,1.2841980386227086e-6,0.
71.27081770442611,2.9205032518793473e-7,0.
71.3338334583646,1.6438568404808458e-6,0.
71.3968492123031,1.2722915139019598e-6,0.
71.45986496624157,3.587083552879441e-6,0.
71.52288072018005,2.5297974454455464e-6,0.
71.58589647411854,1.0915965457233435e-7,0.
71.64891222805701,1.909721539773851e-7,0.
71.7119279819955,7.599551548473777e-7,0.
71.77494373593399,3.0641537821851916e-6,0.
71.83795948987247,1.4034412551535074e-6,0.
71.90097524381096,1.8270839567463168e-6,0.
71.96399099774945,1.1112790220888463e-6,0.
72.02700675168794,1.984030305414139e-7,0.
72.09002250562641,9.01415269474374e-7,0.
72.1530382595649,5.954369736042801e-7,0.
72.21605401350338,2.710852280994749e-6,0.
72.27906976744187,9.74087459414065e-7,0.
72.34208552138035,6.524991754496635e-7,0.
72.40510127531884,5.866422662723167e-7,0.
72.46811702925731,4.556770314598964e-7,0.
72.5311327831958,2.108937798006658e-6,0.
72.59414853713429,3.617772869217414e-7,0.
72.65716429107277,1.4543759881737863e-6,0.
72.72018004501126,8.078807089157828e-7,0.
72.78319579894975,4.940701414100441e-7,0.
72.84621155288824,1.4894303406818724e-6,0.
72.90922730682671,1.2409217697858352e-7,0.
72.9722430607652,2.1631792942587456e-6,0.
73.03525881470368,9.89954408056198e-7,0.
73.09827456864217,5.697112949486022e-7,0.
73.16129032258065,1.0995961800134256e-6,0.
73.22430607651914,1.5588011497021185e-7,0.
73.28732183045763,2.7831252923552756e-6,0.
73.3503375843961,8.562958060420597e-7,0.
73.41335333833459,8.414109598683849e-7,0.
73.47636909227307,1.6233386884850724e-6,0.
73.53938484621156,2.0277668843923978e-7,0.
73.60240060015005,2.2559330381951323e-6,0.
73.66541635408853,3.067945312083281e-7,0.
73.72843210802702,2.0466844483654013e-6,0.
73.7914478619655,3.2847430687534888e-6,0.
73.85446361590398,3.691863966352604e-8,0.
73.91747936984247,1.4579724619430969e-6,0.
73.98049512378095,3.739595998256875e-7,0.
74.04351087771944,2.350838511994569e-6,0.
74.10652663165793,2.8158069004861247e-6,0.
74.1695423855964,9.636284852710895e-8,0.
74.23255813953489,3.521542077050729e-6,0.
74.29557389347337,1.6221128123520879e-6,0.
74.35858964741186,9.869968829431785e-7,0.
74.42160540135035,1.6808586326913065e-6,0.
74.48462115528883,5.052292405261416e-7,0.
74.54763690922732,4.264829420261946e-6,0.
74.6106526631658,1.689829265024427e-6,0.
74.67366841710428,7.975979927708448e-7,0.
74.73668417104277,3.6132249553062596e-6,0.
74.79969992498124,9.593182680866562e-7,0.
74.86271567891974,2.617727267582528e-6,0.
74.92573143285823,1.4361323844730792e-6,0.
74.98874718679672,1.2528792914986778e-6,0.
75.05176294073519,5.158916687965781e-6,0.
75.11477869467367,1.3205117122139906e-6,0.
75.17779444861216,1.8108668081475286e-6,0.
75.24081020255063,3.118699698228396e-6,0.
75.30382595648913,1.4266815422900228e-6,0.
75.36684171042762,4.251492002957244e-6,0.
75.4298574643661,1.74739273961375e-6,0.
75.49287321830458,2.0389777992390767e-6,0.
75.55588897224307,5.4233795068192244e-6,0.
75.61890472618155,1.7673975335540092e-6,0.
75.68192048012003,2.9514804656835533e-6,0.
75.74493623405853,3.349915357033974e-6,0.
75.80795198799701,2.248952570884945e-6,0.
75.87096774193549,5.516872889117033e-6,0.
75.93398349587397,2.3599752484651577e-6,0.
75.99699924981246,2.7986594593089726e-6,0.
76.06001500375093,6.373402697399536e-6,0.
76.12303075768943,2.5633139257593855e-6,0.
76.18604651162792,3.7551619654397016e-6,0.
76.24906226556641,3.944966553738083e-6,0.
76.31207801950488,3.3067075522977913e-6,0.
76.37509377344337,6.907634847083071e-6,0.
76.43810952738185,3.2885635877693595e-6,0.
76.50112528132033,3.1028465429585967e-6,0.
76.56414103525883,7.451692039930963e-6,0.
76.62715678919731,4.1520934070455525e-6,0.
76.6901725431358,4.47508433711966e-6,0.
76.75318829707427,4.953175444217109e-6,0.
76.81620405101276,3.991023843400122e-6,0.
76.87921980495125,7.88292939066294e-6,0.
76.94223555888972,5.255008195596365e-6,0.
77.00525131282822,3.234027172090651e-6,0.
77.06826706676671,8.220655755334317e-6,0.
77.13128282070518,6.150590671824878e-6,0.
77.19429857464367,4.763866525615127e-6,0.
77.25731432858215,6.539828210826319e-6,0.
77.32033008252064,4.766889001308715e-6,0.
77.38334583645911,7.721901371460496e-6,0.
77.44636159039761,7.592690445547316e-6,0.
77.5093773443361,3.4646219665415083e-6,0.
77.57239309827457,8.336112759612546e-6,0.
77.63540885221306,8.408922447911035e-6,0.
77.69842460615155,4.573907789939539e-6,0.
77.76144036009002,7.186025262459424e-6,0.
77.82445611402851,6.365659851999835e-6,0.
77.88747186796701,6.690873152828342e-6,0.
77.9504876219055,8.609988738017672e-6,0.
78.01350337584397,4.406008522396395e-6,0.
78.07651912978245,6.727670741798558e-6,0.
78.13953488372094,0.000010281851207241911,0.
78.20255063765941,5.171126382013651e-6,0.
78.2655663915979,5.36886458357877e-6,0.
78.3285821455364,8.282439237992367e-6,0.
78.39159789947487,6.277478890007601e-6,0.
78.45461365341336,6.788726290430978e-6,0.
78.51762940735185,6.098220451858232e-6,0.
78.58064516129033,4.795291441809163e-6,0.
78.6436609152288,9.30745330123173e-6,0.
78.7066766691673,7.504540944684803e-6,0.
78.7696924231058,3.217790757837195e-6,0.
78.83270817704427,8.151873776038827e-6,0.
78.89572393098275,8.920014256733854e-6,0.
78.95873968492124,4.260314154800096e-6,0.
79.02175543885971,6.61175809989426e-6,0.
79.0847711927982,6.781644156324346e-6,0.
79.14778694673669,5.955442138729052e-6,0.
79.21080270067519,8.73573546831011e-6,0.
79.27381845461366,5.333351914811966e-6,0.
79.33683420855215,5.317259335598477e-6,0.
79.39984996249063,0.000011054400521082032,0.
79.4628657164291,6.767072113580759e-6,0.
79.5258814703676,4.680760810369739e-6,0.
79.58889722430608,0.000010088527512115013,0.
79.65191297824458,7.639934127841152e-6,0.
79.71492873218305,6.131682112966283e-6,0.
79.77794448612154,9.451228393859497e-6,0.
79.84096024006003,6.829353689061786e-6,0.
79.9039759939985,6.866513637561402e-6,0.
79.96699174793699,0.000011165607892039373,0.
80.03000750187547,6.6268209108138916e-6,0.
80.09302325581396,6.117292478310233e-6,0.
80.15603900975245,0.000011210632893558317,0.
80.21905476369093,7.179147103537112e-6,0.
80.28207051762942,6.420216859094929e-6,0.
80.3450862715679,9.963087115640413e-6,0.
80.40810202550638,6.368864149314444e-6,0.
80.47111777944488,7.369467206480745e-6,0.
80.53413353338335,0.000011265080085275435,0.
80.59714928732184,5.967438986491469e-6,0.
80.66016504126033,6.18092692028005e-6,0.
80.7231807951988,0.000012771041063812971,0.
80.78619654913729,8.424668576946666e-6,0.
80.84921230307577,4.7613132586855276e-6,0.
80.91222805701427,0.00001104091415246236,0.
80.97524381095275,9.990307870555e-6,0.
81.03825956489123,6.870908183212607e-6,0.
81.10127531882972,9.249361785812926e-6,0.
81.1642910727682,8.122844148877248e-6,0.
81.22730682670668,8.794987384228355e-6,0.
81.29032258064517,0.000011740343130166946,0.
81.35333833458365,7.407239456876747e-6,0.
81.41635408852214,6.398086711139895e-6,0.
81.47936984246063,0.000014193248623338996,0.
81.54238559639911,0.000010910757269870228,0.
81.60540135033759,4.1834059443633416e-6,0.
81.66841710427607,0.000011225930457837316,0.
81.73143285821456,0.000013621400863003707,0.
81.79444861215305,6.685342284438813e-6,0.
81.85746436609153,7.291347007935464e-6,0.
81.92048012003002,0.000011979819180401682,0.
81.9834958739685,9.575112687966294e-6,0.
82.04651162790698,8.273316179510403e-6,0.
82.10952738184547,9.6979962013911e-6,0.
82.17254313578395,9.026116780474793e-6,0.
82.23555888972244,0.000010470375814399802,0.
82.29857464366093,0.000010917254279459299,0.
82.36159039759941,8.107539127929724e-6,0.
82.42460615153789,9.254096976858254e-6,0.
82.48762190547637,0.000012774534967574024,0.
82.55063765941486,9.601747455431372e-6,0.
82.61365341335335,7.369039559692186e-6,0.
82.67666916729183,0.000011854746608239332,0.
82.73968492123032,0.000011687559193054005,0.
82.80270067516881,7.570285628440801e-6,0.
82.86571642910728,0.000010031269683844086,0.
82.92873218304577,0.000012998302605760575,0.
82.99174793698425,8.830749809504677e-6,0.
83.05476369092273,8.76265741213852e-6,0.
83.11777944486123,0.00001373200895108132,0.
83.18079519879971,0.0000111950864664846,0.
83.2438109527382,7.475555142100841e-6,0.
83.30682670667667,0.000012339996007301288,0.
83.36984246061516,0.000014646837906715202,0.
83.43285821455365,8.272511278501502e-6,0.
83.49587396849213,8.61325500385553e-6,0.
83.55888972243062,0.000014873948506690818,0.
83.62190547636911,0.0000124359591378082,0.
83.68492123030758,7.355690679158128e-6,0.
83.74793698424607,0.000010810940394435648,0.
83.81095273818455,0.000014865718508233087,0.
83.87396849212304,0.000010965137649973259,0.
83.93698424606153,8.83230496294922e-6,0.
84.00000000000001,0.000011887366600879871,0.
84.0630157539385,0.00001339347661399674,0.
84.12603150787697,0.000011885576160336514,0.
84.18904726181546,9.735605840652938e-6,0.
84.25206301575395,0.000010678123159399286,0.
84.31507876969242,0.000013365407602000554,0.
84.37809452363092,0.000013286569130376505,0.
84.44111027756941,9.07873793566329e-6,0.
84.5041260315079,9.949337210207265e-6,0.
84.56714178544637,0.00001604122269436819,0.
84.63015753938485,0.00001377747218249491,0.
84.69317329332334,7.925613842067714e-6,0.
84.75618904726181,0.000012109327654690212,0.
84.81920480120031,0.00001798123796617641,0.
84.8822205551388,0.000011982385726508366,0.
84.94523630907727,7.63297833649083e-6,0.
85.00825206301576,0.000014808209475995077,0.
85.07126781695425,0.000017001854336380607,0.
85.13428357089273,9.52901989023088e-6,0.
85.1972993248312,9.52792671525965e-6,0.
85.26031507876971,0.000016557453841643544,0.
85.3233308327082,0.00001524688198843001,0.
85.38634658664667,8.989006441619666e-6,0.
85.44936234058515,0.000012392856226599878,0.
85.51237809452364,0.000017340706012179058,0.
85.57539384846213,0.000012344659346418178,0.
85.6384096024006,9.390024880376974e-6,0.
85.7014253563391,0.000014601404887879635,0.
85.76444111027759,0.000016355798210575282,0.
85.82745686421606,0.00001011753104430674,0.
85.89047261815455,0.000011076873382911576,0.
85.95348837209303,0.000017534466561531995,0.
86.0165041260315,0.000014819240786129816,0.
86.07951987997,9.199987684247788e-6,0.
86.1425356339085,0.000013925085197798997,0.
86.20555138784698,0.000018599861614291422,0.
86.26856714178545,0.000012278843248182657,0.
86.33158289572394,8.89067178078093e-6,0.
86.39459864966243,0.000016647531481672086,0.
86.4576144036009,0.00001841924369554582,0.
86.52063015753939,0.000010416366315478052,0.
86.58364591147789,0.000010802609354138272,0.
86.64666166541636,0.00001880760165874308,0.
86.70967741935485,0.000017665566766732038,0.
86.77269317329333,9.364092435549195e-6,0.
86.83570892723182,0.000012228750846854244,0.
86.8987246811703,0.000019560236611775897,0.
86.96174043510878,0.000015796462947624618,0.
87.02475618904728,9.153528451398037e-6,0.
87.08777194298575,0.000013972844214148899,0.
87.15078769692424,0.000019930501294141438,0.
87.21380345086273,0.000015154725470449672,0.
87.2768192048012,9.572173503731851e-6,0.
87.33983495873969,0.0000154569045892254,0.
87.40285071267817,0.000019335897581673138,0.
87.46586646661667,0.000013278930514453875,0.
87.52888222055515,0.000010639894227748528,0.
87.59189797449363,0.000016205253889014086,0.
87.65491372843212,0.000018423267132732787,0.
87.7179294823706,0.000013653270408561878,0.
87.78094523630908,0.000011845036934497755,0.
87.84396099024758,0.000016853903340152317,0.
87.90697674418605,0.000017465320529004932,0.
87.96999249812454,0.000012846116638666862,0.
88.03300825206303,0.000012961759922951927,0.
88.09602400600151,0.00001667914298292144,0.
88.15903975993999,0.00001672288070622536,0.
88.22205551387847,0.000013562906745191811,0.
88.28507126781697,0.000014290999755098991,0.
88.34808702175545,0.000017078854373101236,0.
88.41110277569393,0.000015331342422336613,0.
88.47411852963242,0.000013680875132032709,0.
88.53713428357091,0.000015665501640047277,0.
88.60015003750938,0.00001581630234521517,0.
88.66316579144787,0.000015055696498078654,0.
88.72618154538637,0.00001554915993067228,0.
88.78919729932484,0.000016045913413831154,0.
88.85221305326333,0.00001559009891492097,0.
88.91522880720181,0.000014788571998341204,0.
88.97824456114029,0.000015629529643239435,0.
89.04126031507877,0.000016697836190662715,0.
89.10427606901726,0.000014900578738266232,0.
89.16729182295576,0.00001502751028859368,0.
89.23030757689423,0.00001736053444523107,0.
89.29332333083272,0.00001662783898513764,0.
89.35633908477121,0.000014507740160396357,0.
89.41935483870968,0.00001523694868750124,0.
89.48237059264817,0.00001724555515970128,0.
89.54538634658665,0.000016808791928626492,0.
89.60840210052514,0.000014574462182503173,0.
89.67141785446363,0.000015848604798228668,0.
89.73443360840211,0.000018290226407074467,0.
89.7974493623406,0.000016490866638489148,0.
89.86046511627907,0.000014330745510631974,0.
89.92348087021756,0.000016061242901832563,0.
89.98649662415605,0.000018039367917503905,0.
90.04951237809453,0.000016770494420812848,0.
90.11252813203302,0.000014924601571255132,0.
90.1755438859715,0.000016576684296663345,0.
90.23855963990998,0.000018352190242032695,0.
90.30157539384847,0.000016238780147247547,0.
90.36459114778695,0.000014932479037769239,0.
90.42760690172544,0.000017002301361493276,0.
90.49062265566393,0.000018024708500595393,0.
90.55363840960241,0.000016793238328964406,0.
90.6166541635409,0.000015896603065644885,0.
90.67966991747937,0.000016677690862093167,0.
90.74268567141786,0.000017728871041255173,0.
90.80570142535635,0.00001681674366025289,0.
90.86871717929483,0.000015990046849861655,0.
90.93173293323332,0.000017259217805349977,0.
90.9947486871718,0.000017828471465985074,0.
91.0577644411103,0.000017098710587998505,0.
91.12078019504877,0.000016673103082728867,0.
91.18379594898725,0.000016556959358833784,0.
91.24681170292574,0.00001730857752950807,0.
91.30982745686423,0.000018036342938770126,0.
91.37284321080271,0.000017058686523421304,0.
91.4358589647412,0.000016600069277475145,0.
91.49887471867969,0.000017774152798561275,0.
91.56189047261816,0.000017887187453204963,0.
91.62490622655665,0.000016843597432614564,0.
91.68792198049513,0.000016675623259643692,0.
91.75093773443362,0.00001795123733462819,0.
91.8139534883721,0.000018622871767744763,0.
91.8769692423106,0.00001726160527188288,0.
91.93998499624907,0.000016121091879523497,0.
92.00300075018755,0.000018045352402263763,0.
92.06601650412604,0.000018959533759354562,0.
92.12903225806453,0.000016933605604005453,0.
92.19204801200301,0.000016826399529672364,0.
92.2550637659415,0.00001890365039648922,0.
92.31807951987999,0.000018141233545575434,0.
92.38109527381846,0.0000167664182346023,0.
92.44411102775695,0.00001746097542396328,0.
92.50712678169543,0.000018565129758530312,0.
92.5701425356339,0.0000185939292415329,0.
92.6331582895724,0.000017262351589346014,0.
92.6961740435109,0.000017251220256077948,0.
92.75918979744938,0.000018807895869027936,0.
92.82220555138785,0.000018191506861981544,0.
92.88522130532634,0.000017016333904990078,0.
92.94823705926483,0.00001886071750819338,0.
93.0112528132033,0.000018711471147543113,0.
93.0742685671418,0.000017063814574985835,0.
93.13728432108029,0.000017884611639586676,0.
93.20030007501876,0.000019214514964139357,0.
93.26331582895725,0.00001809102465662911,0.
93.32633158289573,0.000017384769385564226,0.
93.38934733683422,0.000018813201656549587,0.
93.45236309077269,0.000018998363935198197,0.
93.5153788447112,0.00001751209342242341,0.
93.57839459864968,0.000017403556897111927,0.
93.64141035258815,0.000019477011599172767,0.
93.70442610652664,0.000019679256346569733,0.
93.76744186046513,0.00001716620697771086,0.
93.8304576144036,0.000016620357235320132,0.
93.89347336834209,0.000020608682374816574,0.
93.95648912228059,0.000020284523896034344,0.
94.01950487621907,0.000015769017438228424,0.
94.08252063015755,0.000017798937033908075,0.
94.14553638409603,0.00002177855272673549,0.
94.20855213803452,0.000018913684175974975,0.
94.27156789197299,0.000015270053394792505,0.
94.33458364591148,0.000019385407322539055,0.
94.39759939984998,0.000022236095117856495,0.
94.46061515378847,0.00001770575536178251,0.
94.52363090772694,0.000015412556062247538,0.
94.58664666166543,0.00002006936672086363,0.
94.64966241560391,0.000022171746329839684,0.
94.71267816954239,0.000017499695758308283,0.
94.77569392348087,0.0000155592049952986,0.
94.83870967741937,0.00002057487816394634,0.
94.90172543135785,0.000022510076716715205,0.
94.96474118529633,0.00001633858499521738,0.
95.02775693923482,0.000016010545202304924,0.
95.0907726931733,0.000022652540779496567,0.
95.15378844711178,0.000021533858301973215,0.
95.21680420105028,0.000014753387014404857,0.
95.27981995498877,0.000017491591595258166,0.
95.34283570892724,0.00002450622972735841,0.
95.40585146286573,0.00001942229222471109,0.
95.46886721680421,0.000014066387421263982,0.
95.53188297074269,0.000020080775107009302,0.
95.59489872468117,0.000023971897915791028,0.
95.65791447861967,0.000017412803004832525,0.
95.72093023255816,0.00001505693656905591,0.
95.78394598649663,0.000022126375245592436,0.
95.84696174043512,0.000022454666097653494,0.
95.9099774943736,0.000015745141206080827,0.
95.97299324831208,0.000016799520311388382,0.
96.03600900225057,0.000023422771259746166,0.
96.09902475618907,0.00002111099574011088,0.
96.16204051012754,0.000014460093440794141,0.
96.22505626406603,0.00001841296986655464,0.
96.28807201800451,0.000024828851432574137,0.
96.351087771943,0.000019515653641535827,0.
96.41410352588147,0.000013499692566594806,0.
96.47711927981996,0.000020596344257171212,0.
96.54013503375846,0.000026012421201028944,0.
96.60315078769693,0.000017028311012333668,0.
96.66616654163542,0.000013549550769012454,0.
96.7291822955739,0.00002391770245411689,0.
96.79219804951238,0.00002556553313524651,0.
96.85521380345087,0.000013965961078896021,0.
96.91822955738935,0.00001548227890268396,0.
96.98124531132785,0.000027582992659135556,0.
97.04426106526633,0.000022881236822729565,0.
97.10727681920481,0.000011545719022578126,0.
97.1702925731433,0.000019293397604350824,0.
97.23330832708177,0.000029463149533366086,0.
97.29632408102026,0.000018908172264457215,0.
97.35933983495875,0.000011102633934199886,0.
97.42235558889725,0.000023864556494429528,0.
97.48537134283572,0.000028578844137131143,0.
97.5483870967742,0.000014867851445187306,0.
97.6114028507127,0.00001317356900854324,0.
97.67441860465117,0.000027093177340405483,0.
97.73743435858965,0.000025615420505471906,0.
97.80045011252814,0.000012243224065207694,0.
97.86346586646663,0.000016886432978619494,0.
97.92648162040511,0.000028279983655982566,0.
97.9894973743436,0.000021394489832672794,0.
98.05251312828209,0.000011841056801876922,0.
98.11552888222056,0.00002053720228736848,0.
98.17854463615905,0.00002758343682368171,0.
98.24156039009753,0.000017616221832957726,0.
98.30457614403602,0.000013094292329084698,0.
98.3675918979745,0.000023431287916842406,0.
98.430607651913,0.000025284711749929946,0.
98.49362340585147,0.000015146253873974108,0.
98.55663915978995,0.00001523225469313608,0.
98.61965491372844,0.000024901200576350214,0.
98.68267066766694,0.000022755092523387716,0.
98.74568642160541,0.000013922543440258783,0.
98.8087021755439,0.000017638132278355803,0.
98.87171792948239,0.000025058111094764457,0.
98.93473368342086,0.00002026046691226908,0.
98.99774943735935,0.000014054666069131768,0.
99.06076519129783,0.000019396793660110165,0.
99.12378094523632,0.000024600571206899568,0.
99.1867966991748,0.000018312883884261898,0.
99.2498124531133,0.000014748601904875264,0.
99.31282820705178,0.000020792631406791116,0.
99.37584396099025,0.00002333405715152899,0.
99.43885971492874,0.00001730968059789751,0.
99.50187546886723,0.000015532297454151845,0.
99.56489122280571,0.000021600992764175517,0.
99.6279069767442,0.00002220882995934545,0.
99.69092273068269,0.00001659523148674481,0.
99.75393848462117,0.000016537760322098698,0.
99.81695423855965,0.000021739625489661777,0.
99.87996999249813,0.000021226880349252454,0.
99.94298574643662,0.000016366895731488397,0.
100.0060015003751,0.00001722079920851168,0.
100.0690172543136,0.000021710720395426774,0.
100.13203300825208,0.000020480482229897355,0.
100.19504876219055,0.000016253766712734,0.
100.25806451612904,0.000017846287162383985,0.
100.32108027006753,0.0000213290043223728,0.
100.38409602400601,0.000020019790603049264,0.
100.4471117779445,0.000016351430493138946,0.
100.51012753188299,0.000018042483236776506,0.
100.57314328582147,0.000021180999252024093,0.
100.63615903975995,0.000019493617259060167,0.
100.69917479369843,0.000016608779558253962,0.
100.76219054763692,0.00001807984405078887,0.
100.82520630157539,0.000020840755018524335,0.
100.88822205551389,0.000019307438748099633,0.
100.95123780945238,0.000016758825526494485,0.
101.01425356339087,0.00001801183297158384,0.
101.07726931732934,0.00002059471902980044,0.
101.14028507126783,0.000019101800079030167,0.
101.20330082520631,0.000016982925968881477,0.
101.26631657914479,0.000017876116146372017,0.
101.32933233308329,0.000020163672121942138,0.
101.39234808702177,0.00001922369161478096,0.
101.45536384096025,0.00001700166149714714,0.
101.51837959489873,0.00001777038855446742,0.
101.58139534883722,0.000019758329669483613,0.
101.6444111027757,0.00001923607364334344,0.
101.70742685671418,0.00001719298836705309,0.
101.77044261065268,0.000017526644722715148,0.
101.83345836459117,0.000019290365066481775,0.
101.89647411852964,0.000019405228042756243,0.
101.95948987246813,0.000017284141036129653,0.
102.02250562640661,0.000017326760756177092,0.
102.08552138034509,0.00001886878857379504,0.
102.14853713428357,0.000019344749150924963,0.
102.21155288822207,0.000017618508128557412,0.
102.27456864216056,0.000017028624332751696,0.
102.33758439609903,0.000018391273566066234,0.
102.40060015003752,0.00001934601682824854,0.
102.463615903976,0.000017835418687883047,0.
102.52663165791448,0.000016874564691376417,0.
102.58964741185298,0.000017967083112464894,0.
102.65266316579147,0.000019035328460398176,0.
102.71567891972995,0.00001821682248345273,0.
102.77869467366843,0.00001681229592400191,0.
102.84171042760691,0.000017465909054483913,0.
102.9047261815454,0.000018750519863197092,0.
102.96774193548387,0.000018373067215458014,0.
103.03075768942237,0.00001695097192478266,0.
103.09377344336086,0.000017162549525444798,0.
103.15678919729933,0.000018094521152435293,0.
103.21980495123782,0.000018493494697653136,0.
103.2828207051763,0.000017313461636339244,0.
103.34583645911479,0.000016833278257682666,0.
103.40885221305327,0.000017518808185787564,0.
103.47186796699177,0.000018339465974238025,0.
103.53488372093025,0.00001763312500453625,0.
103.59789947486873,0.00001691241860691526,0.
103.66091522880721,0.000016827897983346095,0.
103.7239309827457,0.000017910095475381486,0.
103.78694673668417,0.000018013407313117416,0.
103.84996249062266,0.000017005818456363064,0.
103.91297824456116,0.000016425354096231472,0.
103.97599399849965,0.000017407593772973475,0.
104.03900975243812,0.000017850056925293347,0.
104.1020255063766,0.000017341316272544015,0.
104.16504126031509,0.00001645698243767499,0.
104.22805701425357,0.000016676488239593795,0.
104.29107276819205,0.000017479505947913122,0.
104.35408852213055,0.000017577948869233397,0.
104.41710427606903,0.000016669093149387115,0.
104.48012003000751,0.00001637538236355792,0.
104.543135783946,0.000016774984688816745,0.
104.60615153788449,0.00001734777360686222,0.
104.66916729182296,0.000017174725011070858,0.
104.73218304576145,0.000016340257110011124,0.
104.79519879969995,0.00001608775683149016,0.
104.85821455363842,0.000016934605597570847,0.
104.9212303075769,0.000017204437972914066,0.
104.98424606151539,0.00001658012976671339,0.
105.04726181545387,0.0000160444118736643,0.
105.11027756939235,0.000016171978571023907,0.
105.17329332333084,0.00001672067766105798,0.
105.23630907726934,0.000016952938939811633,0.
105.29932483120781,0.00001624627313579838,0.
105.3623405851463,0.00001573960567750984,0.
105.42535633908479,0.000016122104277112043,0.
105.48837209302326,0.000016610913156207373,0.
105.55138784696175,0.000016511981249494326,0.
105.61440360090023,0.000016017748502164362,0.
105.67741935483873,0.000015528832834435413,0.
105.7404351087772,0.000015875080584115423,0.
105.80345086271569,0.000016474455842918644,0.
105.86646661665418,0.00001626126378528856,0.
105.92948237059265,0.00001556386969464834,0.
105.99249812453114,0.00001546232434356899,0.
106.05551387846964,0.000015694905127165244,0.
106.11852963240811,0.000016082227399151087,0.
106.1815453863466,0.000016042272941450213,0.
106.24456114028509,0.000015458267553760275,0.
106.30757689422357,0.000015029402980413563,0.
106.37059264816205,0.00001553942805817502,0.
106.43360840210053,0.00001586248492752455,0.
106.49662415603903,0.000015693947951040703,0.
106.5596399099775,0.000015206713312654364,0.
106.62265566391599,0.000014981935102363985,0.
106.68567141785448,0.000015047037342432156,0.
106.74868717179295,0.000015611529362032514,0.
106.81170292573144,0.000015525822129076515,0.
106.87471867966993,0.000015019134595857017,0.
106.93773443360843,0.000014630493630587695,0.
107.0007501875469,0.00001492090272583634,0.
107.06376594148539,0.00001512282693702615,0.
107.12678169542387,0.000015310193070762154,0.
107.18979744936235,0.000014903136128186946,0.
107.25281320330083,0.000014476051710073836,0.
107.31582895723932,0.000014400555841482773,0.
107.3788447111778,0.000014912645546088492,0.
107.44186046511629,0.000014972843923934014,0.
107.50487621905478,0.000014724769122833301,0.
107.56789197299327,0.000014331765743864583,0.
107.63090772693174,0.000014169923286800734,0.
107.69392348087023,0.000014320427293581775,0.
107.75693923480871,0.000014708834352142159,0.
107.8199549887472,0.000014664041865990693,0.
107.88297074268569,0.000014097560593138886,0.
107.94598649662417,0.00001390632804560152,0.
108.00900225056265,0.000013987855542225704,0.
108.07201800450113,0.00001422161871292911,0.
108.13503375843962,0.00001427838156033657,0.
108.1980495123781,0.000014267030360942177,0.
108.26106526631659,0.000013600285431081736,0.
108.32408102025508,0.0000135184405677208,0.
108.38709677419357,0.00001380688796705035,0.
108.45011252813204,0.000014037428196092053,0.
108.51312828207053,0.00001379096371757439,0.
108.57614403600901,0.000013756725758119223,0.
108.6391597899475,0.000013320795648504226,0.
108.70217554388599,0.000013106843634155423,0.
108.76519129782447,0.00001356305338947465,0.
108.82820705176296,0.00001374447030672658,0.
108.89122280570143,0.000013423285623791029,0.
108.95423855963992,0.000013143134418562053,0.
109.0172543135784,0.000013103468022046108,0.
109.08027006751688,0.000012767044041640047,0.
109.14328582145538,0.000013183042649383739,0.
109.20630157539387,0.00001335842048020335,0.
109.26931732933235,0.000013127464968073075,0.
109.33233308327083,0.000012668586677144214,0.
109.39534883720931,0.00001265442970121736,0.
109.4583645911478,0.000012595514574723252,0.
109.52138034508627,0.000012724996261268605,0.
109.58439609902477,0.000012942549574521953,0.
109.64741185296326,0.000012734694954998776,0.
109.71042760690173,0.00001248426756210864,0.
109.77344336084022,0.000012067588069849129,0.
109.8364591147787,0.000012295361056227078,0.
109.89947486871719,0.000012404569233215731,0.
109.96249062265568,0.00001247759827941883,0.
110.02550637659417,0.000012299429971812527,0.
110.08852213053265,0.000012229613606026205,0.
110.15153788447113,0.000011807403399901459,0.
110.21455363840961,0.000011658861919774068,0.
110.2775693923481,0.000012124386173951138,0.
110.34058514628657,0.000012044290673278208,0.
110.40360090022507,0.000011979044417332602,0.
110.46661665416356,0.000011767057593493604,0.
110.52963240810205,0.000011641502607400363,0.
110.59264816204052,0.000011284182402034903,0.
110.655663915979,0.000011473214564572019,0.
110.71867966991749,0.000011684139432321248,0.
110.78169542385596,0.000011638069590689788,0.
110.84471117779447,0.000011497467304411935,0.
110.90772693173295,0.0000111043375987612,0.
110.97074268567142,0.000011168799405976354,0.
111.03375843960991,0.000010918011245172214,0.
111.0967741935484,0.00001104824042880405,0.
111.15978994748689,0.000011248002935636646,0.
111.22280570142536,0.000011228454538599893,0.
111.28582145536386,0.00001087282697136418,0.
111.34883720930235,0.00001062619223390012,0.
111.41185296324082,0.000010711598538789305,0.
111.4748687171793,0.000010456385536326582,0.
111.53788447111779,0.000010692798696006253,0.
111.60090022505628,0.000010713714228494807,0.
111.66391597899475,0.000010717671073614381,0.
111.72693173293325,0.000010438698953439078,0.
111.78994748687174,0.000010076026119340878,0.
111.85296324081021,0.000010183636636279566,0.
111.9159789947487,0.000010079757058703402,0.
111.97899474868719,0.000010165392087713103,0.
112.04201050262566,0.000010156062369633381,0.
112.10502625656414,0.000010271970367326179,0.
112.16804201050265,9.94437611102487e-6,0.
112.23105776444113,9.62217495203763e-6,0.
112.2940735183796,9.683620152707941e-6,0.
112.35708927231809,9.549549391525326e-6,0.
112.42010502625658,9.73997351461571e-6,0.
112.48312078019505,9.607462548699248e-6,0.
112.54613653413354,9.697345790778136e-6,0.
112.60915228807204,9.619129327136579e-6,0.
112.67216804201051,9.167035511957673e-6,0.
112.735183795949,9.142077928185699e-6,0.
112.79819954988749,9.06649135427531e-6,0.
112.86121530382597,9.175504867642189e-6,0.
112.92423105776444,9.111514817202621e-6,0.
112.98724681170293,9.144666109428992e-6,0.
113.05026256564143,9.143735438374102e-6,0.
113.1132783195799,8.872995630058288e-6,0.
113.17629407351839,8.696280633155712e-6,0.
113.23930982745688,8.479925643753783e-6,0.
113.30232558139535,8.677040018062284e-6,0.
113.36534133533384,8.589770407299674e-6,0.
113.42835708927234,8.556674582393792e-6,0.
113.49137284321083,8.691360937546009e-6,0.
113.5543885971493,8.440403269060402e-6,0.
113.61740435108779,8.410494581218195e-6,0.
113.68042010502627,8.039310486971612e-6,0.
113.74343585896474,7.992263318803096e-6,0.
113.80645161290323,8.147543716982978e-6,0.
113.86946736684173,7.937156698487355e-6,0.
113.9324831207802,8.116133661373619e-6,0.
113.99549887471869,8.014199755559854e-6,0.
114.05851462865718,7.970879534262279e-6,0.
114.12153038259567,7.864547319232922e-6,0.
114.18454613653414,7.470163557214833e-6,0.
114.24756189047262,7.552918476667543e-6,0.
114.31057764441113,7.461947837810721e-6,0.
114.3735933983496,7.431225593984704e-6,0.
114.43660915228809,7.4863931657522784e-6,0.
114.49962490622657,7.388279502531582e-6,0.
114.56264066016506,7.48612706565001e-6,0.
114.62565641410353,7.252893469161075e-6,0.
114.68867216804202,7.024373322016359e-6,0.
114.75168792198052,6.970092962798635e-6,0.
114.81470367591899,6.8436666391043045e-6,0.
114.87771942985748,6.872919677334641e-6,0.
114.94073518379597,6.790852414901371e-6,0.
115.00375093773444,6.805266223862435e-6,0.
115.06676669167292,6.895232442571677e-6,0.
115.12978244561141,6.738815440619553e-6,0.
115.19279819954991,6.606733395591666e-6,0.
115.25581395348838,6.428232488351103e-6,0.
115.31882970742687,6.316079020567745e-6,0.
115.38184546136536,6.288183949420141e-6,0.
115.44486121530383,6.127726306916338e-6,0.
115.50787696924232,6.144135326210784e-6,0.
115.5708927231808,6.190970451110856e-6,0.
115.63390847711929,6.159836411011074e-6,0.
115.69692423105778,6.136952184809459e-6,0.
115.75993998499627,5.9205905395336445e-6,0.
115.82295573893475,5.8600231770701685e-6,0.
115.88597149287322,5.782878615783058e-6,0.
115.94898724681171,5.5838294948691365e-6,0.
116.0120030007502,5.571854124664561e-6,0.
116.07501875468868,5.458792020965803e-6,0.
116.13803450862717,5.538340458611148e-6,0.
116.20105026256566,5.571803961310319e-6,0.
116.26406601650413,5.3935377893914434e-6,0.
116.32708177044262,5.4494317253615895e-6,0.
116.3900975243811,5.274263432978734e-6,0.
116.45311327831959,5.216331753433942e-6,0.
116.51612903225808,5.121001731555109e-6,0.
116.57914478619657,4.846012154158484e-6,0.
116.64216054013505,4.950840755445982e-6,0.
116.70517629407352,4.830431147641897e-6,0.
116.76819204801201,4.840409920711401e-6,0.
116.8312078019505,4.867345935186763e-6,0.
116.89422355588897,4.6925767099030336e-6,0.
116.95723930982747,4.850262871389318e-6,0.
117.02025506376596,4.684607388435893e-6,0.
117.08327081770445,4.578810631061431e-6,0.
117.14628657164292,4.502029712441425e-6,0.
117.2093023255814,4.284473761020196e-6,0.
117.27231807951989,4.345409969511117e-6,0.
117.33533383345838,4.1927071437622906e-6,0.
117.39834958739686,4.129151137622388e-6,0.
117.46136534133535,4.123020518514103e-6,0.
117.52438109527384,4.08572706339553e-6,0.
117.58739684921231,4.137352114628331e-6,0.
117.6504126031508,4.050785559108315e-6,0.
117.71342835708928,3.988514476632322e-6,0.
117.77644411102777,3.880330715454395e-6,0.
117.83945986496626,3.867266704444274e-6,0.
117.90247561890475,3.731325890517648e-6,0.
117.96549137284322,3.6166228628760065e-6,0.
118.0285071267817,3.545808524574887e-6,0.
118.09152288072019,3.4021283142815123e-6,0.
118.15453863465868,3.4955514820932524e-6,0.
118.21755438859716,3.36280121893757e-6,0.
118.28057014253565,3.335229640126363e-6,0.
118.34358589647414,3.3332531867972276e-6,0.
118.40660165041261,3.2276478189238722e-6,0.
118.4696174043511,3.3102483204210982e-6,0.
118.53263315828958,3.1631288085124475e-6,0.
118.59564891222806,3.086161117193191e-6,0.
118.65866466616656,3.00399340408143e-6,0.
118.72168042010505,2.9255524282560557e-6,0.
118.78469617404353,2.8732425479372734e-6,0.
118.847711927982,2.7811930749304164e-6,0.
118.91072768192049,2.699755619893482e-6,0.
118.97374343585898,2.604371623736403e-6,0.
119.03675918979745,2.6559783661581408e-6,0.
119.09977494373595,2.5605775183515687e-6,0.
119.16279069767444,2.5606559497219915e-6,0.
119.22580645161291,2.500662986948201e-6,0.
119.2888222055514,2.4059436134211624e-6,0.
119.35183795948988,2.4635029204418977e-6,0.
119.41485371342837,2.359596623233921e-6,0.
119.47786946736684,2.318783382382202e-6,0.
119.54088522130534,2.2216460322585553e-6,0.
119.60390097524383,2.149685830628873e-6,0.
119.6669167291823,2.0947510394300486e-6,0.
119.72993248312079,2.073614541543618e-6,0.
119.79294823705928,1.988845418796e-6,0.
119.85596399099775,1.8963899648545798e-6,0.
119.91897974493624,1.897110951958234e-6,0.
119.98199549887474,1.8062999648777932e-6,0.
120.04501125281323,1.8530661593226586e-6,0.
120.1080270067517,1.7929126114223979e-6,0.
120.17104276069018,1.7269592224930903e-6,0.
120.23405851462867,1.7086121365644092e-6,0.
120.29707426856714,1.6760685946965642e-6,0.
120.36009002250563,1.6590966566269324e-6,0.
120.42310577644413,1.6274812443670853e-6,0.
120.48612153038262,1.579698236652193e-6,0.
120.54913728432109,1.4659511383895039e-6,0.
120.61215303825958,1.4804076873070023e-6,0.
120.67516879219806,1.4063834174078242e-6,0.
120.73818454613654,1.3748495871915503e-6,0.
120.80120030007504,1.331232171992957e-6,0.
120.86421605401353,1.2362908084963743e-6,0.
120.927231807952,1.192482627054372e-6,0.
120.99024756189048,1.1744065934260066e-6,0.
121.05326331582897,1.1520899583553927e-6,0.
121.11627906976746,1.0961899433316666e-6,0.
121.17929482370593,1.0938001681175743e-6,0.
121.24231057764443,1.0026567281116443e-6,0.
121.30532633158292,1.0084580353411007e-6,0.
121.36834208552139,1.0080985910414303e-6,0.
121.43135783945988,9.76903437147192e-7,0.
121.49437359339836,9.493083382269266e-7,0.
121.55738934733684,9.14371657811043e-7,0.
121.62040510127532,8.606762903239613e-7,0.
121.68342085521383,8.327308839954935e-7,0.
121.74643660915231,8.491188590281933e-7,0.
121.80945236309078,7.709893933132012e-7,0.
121.87246811702927,7.492865634848055e-7,0.
121.93548387096776,6.882131611854244e-7,0.
121.99849962490623,6.390836346392337e-7,0.
122.06151537884472,6.078465518549384e-7,0.
122.12453113278322,6.096048550487081e-7,0.
122.18754688672169,5.510535770297572e-7,0.
122.25056264066018,5.149738337381365e-7,0.
122.31357839459866,4.911448852281687e-7,0.
122.37659414853715,4.366075923454218e-7,0.
122.43960990247562,4.3776521250161405e-7,0.
122.50262565641411,4.2863536092781094e-7,0.
122.56564141035261,4.05714944555639e-7,0.
122.62865716429108,3.6021856902931584e-7,0.
122.69167291822957,3.5941531800346297e-7,0.
122.75468867216806,3.0706875880646976e-7,0.
122.81770442610653,3.072048341077708e-7,0.
122.88072018004502,3.013562743653179e-7,0.
122.9437359339835,2.810649507499994e-7,0.
123.006751687922,2.426737769702808e-7,0.
123.06976744186048,2.345611295035951e-7,0.
123.13278319579896,2.0439782569601343e-7,0.
123.19579894973745,1.864450389364677e-7,0.
123.25881470367592,1.9791593784050597e-7,0.
123.32183045761441,1.8207114021542774e-7,0.
123.3848462115529,1.6310801098766365e-7,0.
123.4478619654914,1.4934538737565752e-7,0.
123.51087771942987,1.441505209156703e-7,0.
123.57389347336836,1.159375724594144e-7,0.
123.63690922730684,1.3044979076646305e-7,0.
123.69992498124532,1.2209529259785024e-7,0.
123.7629407351838,1.1355093322177615e-7,0.
123.82595648912229,9.244521861013656e-8,0.
123.88897224306078,9.614223482326207e-8,0.
123.95198799699926,6.819466509567773e-8,0.
124.01500375093775,6.999235841126565e-8,0.
124.07801950487624,6.869521012923395e-8,0.
124.14103525881471,7.025321980451561e-8,0.
124.2040510127532,5.1981338504256464e-8,0.
124.26706676669168,5.794492104849889e-8,0.
124.33008252063017,4.419537859830098e-8,0.
124.39309827456866,3.7777062122174055e-8,0.
124.45611402850714,3.6058216868240026e-8,0.
124.51912978244562,4.378491967424872e-8,0.
124.5821455363841,3.260943570118315e-8,0.
124.64516129032259,3.204411177797585e-8,0.
124.70817704426108,2.8286824198499833e-8,0.
124.77119279819956,2.090328657602319e-8,0.
124.83420855213805,1.2527276387005448e-8,0.
124.89722430607654,1.5546544300586308e-8,0.
124.96024006001501,1.382038095180585e-8,0.
125.0232558139535,1.0529618031191156e-8,0.
125.08627156789198,1.0452613094470347e-8,0.
125.14928732183047,1.1704853939720752e-8,0.
125.21230307576896,5.390682225818088e-9,0.
125.27531882970744,3.956025240070865e-9,0.
125.33833458364593,5.008416321480545e-9,0.
125.4013503375844,5.792864528705944e-9,0.
125.46436609152289,3.5449584533864357e-9,0.
125.52738184546138,6.30531761364795e-9,0.
125.59039759939986,6.088820684095165e-9,0.
125.65341335333835,4.569279981444424e-9,0.
125.71642910727684,9.938421162381696e-10,0.
125.77944486121531,2.6172765593174923e-9,0.
125.8424606151538,1.025895724166293e-9,0.
125.90547636909228,1.2036476793634945e-9,0.
125.96849212303077,2.9015325662899648e-9,0.


==> snap_t2.csv <==
"x","psi2","V"
0.,0.,0.
0.06301575393848463,5.136750214516563e-21,0.
0.12603150787696926,1.633797040800001e-16,0.
0.18904726181545387,1.0189609106654243e-12,0.
0.2520630157539385,1.1752044327983487e-10,0.
0.31507876969242316,4.426903296590712e-8,0.
0.37809452363090773,4.103292938052731e-6,0.
0.44111027756939236,0.0002034644542321838,0.
0.504126031507877,0.003030946550825954,0.
0.5671417854463616,0.018734779905610795,0.
0.6301575393848463,0.04840507996739174,0.
0.693173293323331,0.0928071516754232,0.
0.7561890472618155,0.14685054434003222,0.
0.8192048012003001,0.20757235701098156,0.
0.8822205551387847,0.2752659460670029,0.
0.9452363090772694,0.3414101612957113,0.
1.008252063015754,0.41079879981690126,0.
1.0712678169542387,0.4751974245784138,0.
1.1342835708927232,0.5335549357892629,0.
1.197299324831208,0.5925056033085684,0.
1.2603150787696926,0.6377164187652102,0.
1.3233308327081772,0.6756809531705753,0.
1.386346586646662,0.7111585109964653,0.
1.4493623405851466,0.7279362222487095,0.
1.512378094523631,0.7375128206985724,0.
1.5753938484621155,0.7338131092770975,0.
1.6384096024006003,0.7115537471090552,0.
1.7014253563390849,0.6778113103328282,0.
1.7644411102775694,0.6240334989766343,0.
1.8274568642160542,0.5601796610386675,0.
1.8904726181545388,0.4878872130423584,0.
1.9534883720930234,0.40307956609459084,0.
2.016504126031508,0.32262996500451624,3.
2.0795198799699923,0.2521613220113539,3.
2.1425356339084773,0.19241871377755393,3.
2.205551387846962,0.15033168743692985,3.
2.2685671417854465,0.11224022050680962,3.
2.331582895723931,0.08692910731402691,3.
2.394598649662416,0.06610718648542549,3.
2.4576144036009,0.05033504941500731,3.
2.5206301575393852,0.03937759236653895,3.
2.58364591147787,0.032114504243405506,3.
2.6466616654163544,0.025630378760582655,3.
2.709677419354839,0.02320432039982797,3.
2.772693173293324,0.02010575047210866,3.
2.835708927231808,0.019269150128634296,3.
2.898724681170293,0.01779130301146575,3.
2.9617404351087773,0.016873842170309915,3.
3.024756189047262,0.015963595576680513,3.
3.087771942985747,0.014731667218780255,3.
3.150787696924231,0.01256993846837938,3.
3.213803450862716,0.011647396411810155,3.
3.2768192048012006,0.008828290237944316,3.
3.339834958739685,0.00717522900434537,3.
3.4028507126781697,0.005017855404275212,3.
3.4658664666166548,0.0034566295578967766,3.
3.528882220555139,0.002373456291688222,3.
3.591897974493624,0.0015537374750982814,3.
3.6549137284321085,0.0018374959409784217,3.
3.717929482370593,0.0023095435448711706,3.
3.7809452363090776,0.004193316648316498,3.
3.8439609902475627,0.005668648610383236,3.
3.906976744186047,0.008221162426865639,3.
3.969992498124532,0.0107109550984318,3.
4.033008252063016,0.012672265601194044,3.
4.0960240060015005,0.014206793190489644,3.
4.159039759939985,0.01518195921025522,3.
4.222055513878471,0.014953238408938661,3.
4.285071267816955,0.01463460683266225,3.
4.348087021755439,0.012467797907200769,3.
4.411102775693924,0.011536743970551933,3.
4.474118529632409,0.009424851217665862,3.
4.537134283570893,0.007936562796072476,3.
4.600150037509378,0.007662698437642732,3.
4.663165791447862,0.00850641907740766,3.
4.726181545386347,0.010257323818065977,3.
4.789197299324832,0.015127141547100306,3.
4.852213053263316,0.020371411388074898,3.
4.9152288072018,0.027875815661145793,3.
4.978244561140286,0.0366750582092187,3.
5.0412603150787705,0.04555939025871008,3.
5.104276069017255,0.05526140887273989,3.
5.16729182295574,0.06455792395051793,3.
5.230307576894224,0.0720887189893756,3.
5.293323330832709,0.0798290788655239,3.
5.356339084771194,0.08289422808170469,3.
5.419354838709678,0.08617187067109869,3.
5.482370592648162,0.08593462695726177,3.
5.545386346586648,0.08290198276702093,3.
5.608402100525132,0.0804237344250454,3.
5.671417854463616,0.07535984319252409,3.
5.734433608402101,0.06977425237849087,3.
5.797449362340586,0.0661433935983268,3.
5.86046511627907,0.061993380827189117,3.
5.9234808702175545,0.06035303938689791,3.
5.98649662415604,0.0622378815787361,3.
6.049512378094524,0.06426119516499092,0.
6.112528132033009,0.06955601531496138,0.
6.175543885971494,0.0720318459731856,0.
6.238559639909978,0.07652523998661276,0.
6.301575393848462,0.08017359739264004,0.
6.364591147786948,0.08425289407181147,0.
6.427606901725432,0.08786685241839633,0.
6.490622655663916,0.09362448902328364,0.
6.553638409602401,0.09635285946672154,0.
6.616654163540886,0.10199747353967564,0.
6.67966991747937,0.10653283284566933,0.
6.742685671417855,0.10969429376322802,0.
6.8057014253563395,0.11633886960076731,0.
6.8687171792948245,0.12028230170554505,0.
6.9317329332333095,0.12566788663699105,0.
6.994748687171794,0.13113871767199442,0.
7.057764441110278,0.1365820271190224,0.
7.120780195048763,0.14036403313965176,0.
7.183795948987248,0.14855966301921264,0.
7.246811702925732,0.1515615896228691,0.
7.309827456864217,0.15916009228376904,0.
7.372843210802701,0.16409805901422478,0.
7.435858964741186,0.16911908623377114,0.
7.498874718679671,0.1748221131175256,0.
7.561890472618155,0.17998210970425435,0.
7.624906226556639,0.1849605197812532,0.
7.687921980495125,0.19038858571739875,0.
7.7509377344336094,0.1949426023048108,0.
7.813953488372094,0.19818544824662493,0.
7.876969242310579,0.20439703820089242,0.
7.939984996249064,0.20556879873320202,0.
8.003000750187548,0.21249506131666146,0.
8.066016504126033,0.21416044266319312,0.
8.129032258064518,0.21827129759366776,0.
8.192048012003001,0.22145935274613773,0.
8.255063765941486,0.22426721093163982,0.
8.31807951987997,0.2264328350736053,0.
8.381095273818456,0.23093387533831577,0.
8.444111027756941,0.23194041562344225,0.
8.507126781695424,0.2338203246980367,0.
8.57014253563391,0.23735491406850245,0.
8.633158289572394,0.23539077193754948,0.
8.696174043510878,0.23998304532892706,0.
8.759189797449364,0.23887438897720992,0.
8.822205551387848,0.23990207770621405,0.
8.885221305326333,0.23964678814668855,0.
8.948237059264818,0.23983122092785233,0.
9.011252813203301,0.23748639785834902,0.
9.074268567141786,0.2388618755282756,0.
9.137284321080271,0.2363125770833488,0.
9.200300075018756,0.23483715269740074,0.
9.263315828957241,0.23436534184566193,0.
9.326331582895724,0.22974682157016835,0.
9.38934733683421,0.23022828069265344,0.
9.452363090772694,0.2260613539669779,0.
9.51537884471118,0.2250320595093323,0.
9.578394598649664,0.22118934711239613,0.
9.641410352588148,0.21895154064047115,0.
9.704426106526633,0.214707787256673,0.
9.767441860465118,0.21292902509244094,0.
9.8304576144036,0.2083655189249789,0.
9.893473368342086,0.20547915314749735,0.
9.956489122280573,0.20195448265331153,0.
10.019504876219056,0.19604107618203265,0.
10.082520630157541,0.19460076129189766,0.
10.145536384096024,0.1878311403455479,0.
10.20855213803451,0.1856319659265844,0.
10.271567891972994,0.18029873264009905,0.
10.33458364591148,0.17582170867690533,0.
10.397599399849964,0.17090838082354304,0.
10.460615153788448,0.1674432528723134,0.
10.523630907726933,0.16186059016088453,0.
10.586646661665418,0.15825820242194893,0.
10.6496624156039,0.15402251650234955,0.
10.712678169542388,0.1475198036878851,0.
10.775693923480873,0.1458261672945508,0.
10.838709677419356,0.13895531626711052,0.
10.901725431357841,0.13626852144751783,0.
10.964741185296324,0.1313071937751527,0.
11.02775693923481,0.12675499736097182,0.
11.090772693173296,0.12227005852183856,0.
11.15378844711178,0.11845545525072264,0.
11.216804201050264,0.11385210951787642,0.
11.279819954988747,0.10978156290632815,0.
11.342835708927232,0.10638928806362744,0.
11.405851462865717,0.10049171054352282,0.
11.468867216804203,0.09858880308939871,0.
11.531882970742688,0.09302895182695964,0.
11.594898724681173,0.09056582724384263,0.
11.657914478619656,0.08637180680628948,0.
11.72093023255814,0.08252259231803762,0.
11.783945986496624,0.0793997482169315,0.
11.846961740435109,0.07561434479565052,0.
11.909977494373596,0.07304991908003144,0.
11.97299324831208,0.06916996497869583,0.
12.036009002250564,0.06681568405942168,0.
12.099024756189047,0.0627168642672639,0.
12.162040510127532,0.060971364279244385,0.
12.225056264066017,0.05723216857361048,0.
12.288072018004502,0.05522199048965461,0.
12.351087771942987,0.052376014008559596,0.
12.414103525881472,0.049236130762156174,0.
12.477119279819956,0.047775152935862056,0.
12.54013503375844,0.04427388589276887,0.
12.603150787696924,0.04315499102516509,0.
12.66616654163541,0.04022404584222738,0.
12.729182295573896,0.03841710450991558,0.
12.792198049512379,0.03621153674857003,0.
12.855213803450864,0.03449915752821049,0.
12.918229557389349,0.03260908367920553,0.
12.981245311327832,0.030872847397220328,0.
13.04426106526632,0.029449449627434024,0.
13.107276819204802,0.027027147704639144,0.
13.170292573143287,0.026622475776721957,0.
13.233308327081772,0.024186840923960132,0.
13.296324081020256,0.023494858914808105,0.
13.35933983495874,0.021975896252092647,0.
13.422355588897226,0.020295545922568083,0.
13.48537134283571,0.01972611299610878,0.
13.548387096774196,0.018090312009577322,0.
13.611402850712679,0.017429526164570178,0.
13.674418604651164,0.016076249463112736,0.
13.737434358589649,0.015360255532588645,0.
13.800450112528134,0.014094015705196188,0.
13.863465866466619,0.013706823000478718,0.
13.926481620405102,0.012691574221011952,0.
13.989497374343587,0.011807552462091812,0.
14.052513128282072,0.011558032391141528,0.
14.115528882220556,0.010201570408344067,0.
14.178544636159042,0.010351042228233475,0.
14.241560390097526,0.009339265011779016,0.
14.30457614403601,0.00888939750396452,0.
14.367591897974496,0.008546321466382767,0.
14.430607651912979,0.007784288168609909,0.
14.493623405851464,0.007704146193170853,0.
14.556639159789949,0.0070857408409832155,0.
14.619654913728434,0.006913644281991839,0.
14.682670667666919,0.006339975972253002,0.
14.745686421605402,0.006319638786101804,0.
14.808702175543887,0.005893295465018075,0.
14.871717929482372,0.005713715173163965,0.
14.934733683420855,0.0057080561285768935,0.
14.997749437359342,0.005095438054935162,0.
15.060765191297827,0.005492138145696317,0.
15.12378094523631,0.005000224404797856,0.
15.186796699174796,0.00508666248387446,0.
15.249812453113279,0.005138200441358691,0.
15.312828207051764,0.0047684828849174745,0.
15.37584396099025,0.005178330876180523,0.
15.438859714928734,0.0049038870714985285,0.
15.501875468867219,0.0051320823090492095,0.
15.564891222805702,0.005095219267059715,0.
15.627906976744187,0.005175493622684451,0.
15.690922730682672,0.005339469349776527,0.
15.753938484621157,0.005368665784474557,0.
15.816954238559642,0.005712095094572118,0.
15.879969992498127,0.005500536972117604,0.
15.942985746436612,0.006072311564176151,0.
16.006001500375096,0.00598613098331704,0.
16.06901725431358,0.006281277932789771,0.
16.132033008252066,0.006720179857804267,0.
16.19504876219055,0.006440147657759412,0.
16.258064516129036,0.007298877827468383,0.
16.32108027006752,0.00712005377373059,0.
16.384096024006002,0.007589608795856422,0.
16.44711177794449,0.007970717386242507,0.
16.510127531882972,0.007885842980325911,0.
16.57314328582146,0.008673700717766995,0.
16.63615903975994,0.008600561923878798,0.
16.699174793698425,0.009191914256200832,0.
16.762190547636912,0.00931739397416461,0.
16.825206301575395,0.009677749080062014,0.
16.888222055513882,0.010104864423229047,0.
16.951237809452365,0.010214486789418584,0.
17.01425356339085,0.010868246800555868,0.
17.077269317329332,0.01063805071950193,0.
17.14028507126782,0.011453496240832186,0.
17.203300825206306,0.011463226191035679,0.
17.26631657914479,0.011737100320464421,0.
17.329332333083272,0.01237459998105838,0.
17.392348087021755,0.011957369416557402,0.
17.455363840960242,0.013001256783294241,0.
17.51837959489873,0.012745124951784028,0.
17.581395348837212,0.013140451646289523,0.
17.644411102775695,0.013577290001077262,0.
17.70742685671418,0.01324745621310627,0.
17.770442610652665,0.01416730830739964,0.
17.83345836459115,0.013787868611795833,0.
17.896474118529635,0.014283725141186473,0.
17.95948987246812,0.014331588694868223,0.
18.022505626406602,0.014307050008981588,0.
18.08552138034509,0.01488408084405201,0.
18.148537134283572,0.014447013565724452,0.
18.21155288822206,0.015038491981562045,0.
18.274568642160542,0.014658976606759324,0.
18.337584396099025,0.01495077350996298,0.
18.400600150037512,0.015152714544915194,0.
18.463615903975995,0.014684724606545244,0.
18.526631657914482,0.015301466241297215,0.
18.589647411852965,0.014652566897723911,0.
18.65266316579145,0.015110976766765772,0.
18.715678919729935,0.015003741598032411,0.
18.77869467366842,0.01458879950172252,0.
18.841710427606905,0.015070347225082631,0.
18.90472618154539,0.01437012789914002,0.
18.967741935483872,0.014823022042918561,0.
19.03075768942236,0.014424724033410549,0.
19.093773443360842,0.01419111967685716,0.
19.15678919729933,0.014383691407477603,0.
19.219804951237812,0.013754854354723834,0.
19.282820705176295,0.014158142131825301,0.
19.34583645911478,0.013453685609420882,0.
19.408852213053265,0.013496652758912701,0.
19.471867966991752,0.013387642664737753,0.
19.534883720930235,0.01279558553552568,0.
19.59789947486872,0.01321990050692539,0.
19.6609152288072,0.012249231401555719,0.
19.72393098274569,0.012526288098037311,0.
19.786946736684172,0.012256757508840282,0.
19.84996249062266,0.011591715433475654,0.
19.912978244561145,0.012083101800155285,0.
19.975993998499625,0.010990054949304114,0.
20.039009752438112,0.011304526470329425,0.
20.102025506376595,0.011030261723642956,0.
20.165041260315082,0.010246693221039703,0.
20.22805701425357,0.010743129561381614,0.
20.29107276819205,0.009747403629909356,0.
20.354088522130535,0.009907899303876167,0.
20.41710427606902,0.009705234840061566,0.
20.480120030007505,0.008922417414446077,0.
20.54313578394599,0.009289362942870357,0.
20.60615153788447,0.008533432600147398,0.
20.66916729182296,0.008489484912547062,0.
20.73218304576144,0.008300545199181077,0.
20.79519879969993,0.007697779973319184,0.
20.858214553638412,0.007845654109746856,0.
20.921230307576895,0.0073168247264915765,0.
20.984246061515382,0.007193758673623867,0.
21.047261815453865,0.006924118593622465,0.
21.110277569392352,0.006589341850702571,0.
21.173293323330835,0.006550362026528296,0.
21.23630907726932,0.006088354137365496,0.
21.2993248312078,0.006053285867442463,0.
21.36234058514629,0.005671207225608394,0.
21.425356339084775,0.005510539010674447,0.
21.48837209302326,0.005438318026051813,0.
21.551387846961745,0.0049166488624196895,0.
21.614403600900225,0.005054823832762229,0.
21.67741935483871,0.0046537809038603726,0.
21.740435108777195,0.004473294458437816,0.
21.803450862715682,0.004522248752543649,0.
21.86646661665417,0.003931426084868861,0.
21.92948237059265,0.0041442830759160654,0.
21.992498124531135,0.0038651867183105847,0.
22.05551387846962,0.0035299570909943607,0.
22.118529632408105,0.003753781322385415,0.
22.181545386346592,0.0032144990281111857,0.
22.24456114028507,0.003321557742796126,0.
22.30757689422356,0.0032588571214488965,0.
22.37059264816204,0.002791982743179518,0.
22.43360840210053,0.0030857493593663176,0.
22.49662415603901,0.0027201474970380214,0.
22.559639909977495,0.0026140995596651445,0.
22.62265566391598,0.002756448558829277,0.
22.685671417854465,0.002307606242061757,0.
22.74868717179295,0.0025232044332687185,0.
22.811702925731435,0.002377100184471737,0.
22.874718679669922,0.002120881667678028,0.
22.937734433608405,0.0023575102679238985,0.
23.00075018754689,0.00203892097489771,0.
23.063765941485375,0.002103366356315284,0.
23.12678169542386,0.002115453981201737,0.
23.189797449362345,0.0018671992599027124,0.
23.252813203300825,0.002083622625020167,0.
23.31582895723931,0.00189113010107793,0.
23.3788447111778,0.0018845951298893937,0.
23.44186046511628,0.0019543923768809346,0.
23.50487621905477,0.0017916611068704094,0.
23.567891972993248,0.00195387003594717,0.
23.630907726931735,0.0018001150826939165,0.
23.693923480870218,0.0018529887302058021,0.
23.756939234808705,0.0019209900779222607,0.
23.81995498874719,0.0017886726789649167,0.
23.88297074268567,0.0019884658364907677,0.
23.94598649662416,0.0018151480564354708,0.
24.00900225056264,0.001938660816083356,0.
24.07201800450113,0.0020306681491612574,0.
24.135033758439615,0.0018275345695684233,0.
24.198049512378095,0.002145788438221265,0.
24.26106526631658,0.0019851313237232546,0.
24.324081020255065,0.002044204815921702,0.
24.38709677419355,0.002268243989893677,0.
24.450112528132035,0.0019946800306102496,0.
24.51312828207052,0.002333709462320113,0.
24.576144036009005,0.0023013452719333138,0.
24.639159789947488,0.0021657513302674155,0.
24.702175543885975,0.002546663413985717,0.
24.765191297824458,0.002338722069726145,0.
24.828207051762945,0.0024553612674174,0.
24.891222805701428,0.002693850727454967,0.
24.95423855963991,0.002416656402053491,0.
25.0172543135784,0.0027552542292094482,0.
25.08027006751688,0.0028116887141445184,0.
25.14328582145537,0.0025554468971130716,0.
25.206301575393848,0.0030463888846940057,0.
25.269317329332335,0.002842059071625585,0.
25.33233308327082,0.0028299859097678337,0.
25.395348837209305,0.0033002124800443427,0.
25.45836459114779,0.0027991000999861935,0.
25.52138034508627,0.0032471054589763926,0.
25.584396099024758,0.003351611319929502,0.
25.647411852963245,0.0028900169943132,0.
25.710427606901728,0.003649479646441586,0.
25.773443360840215,0.0032152590876758833,0.
25.836459114778698,0.0032645090378261785,0.
25.89947486871718,0.0037877429718221204,0.
25.962490622655665,0.00313385731108307,0.
26.02550637659415,0.003730661553566866,0.
26.08852213053264,0.003672028506301126,0.
26.15153788447112,0.0032787584723480926,0.
26.214553638409605,0.003978305276651436,0.
26.277569392348088,0.0035541924712322154,0.
26.340585146286575,0.0035724200094647118,0.
26.403600900225058,0.004009401418902444,0.
26.466616654163545,0.0034951513641650143,0.
26.529632408102028,0.0038322941454604067,0.
26.59264816204051,0.003979411885176399,0.
26.655663915978998,0.0034398211109221166,0.
26.71867966991748,0.004057034823171852,0.
26.781695423855968,0.003838264375583199,0.
26.84471117779445,0.0034966542970224545,0.
26.907726931732935,0.0042161651350948745,0.
26.97074268567142,0.0035285938263675564,0.
27.033758439609905,0.003762835212231649,0.
27.09677419354839,0.004088360666860748,0.
27.159789947486875,0.003311484797238872,0.
27.222805701425358,0.004062455667123899,0.
27.285821455363845,0.0037213837616872046,0.
27.348837209302328,0.003378974817278119,0.
27.411852963240815,0.004054419664660014,0.
27.474868717179298,0.003405738861782749,0.
27.53788447111778,0.0035452726247804153,0.
27.600900225056268,0.003812945834073437,0.
27.66391597899475,0.0032212729917434025,0.
27.726931732933238,0.0036041324734644537,0.
27.78994748687172,0.0035835885871218043,0.
27.852963240810205,0.0030426798268072277,0.
27.915978994748688,0.0036187546203845086,0.
27.978994748687175,0.003263716812664832,0.
28.04201050262566,0.002947219739625429,0.
28.105026256564145,0.0035817426066408224,0.
28.168042010502628,0.0028274842089320907,0.
28.23105776444111,0.0030688677792951387,0.
28.294073518379598,0.00326456298734267,0.
28.357089272318085,0.0025432070724547558,0.
28.420105026256568,0.003173122662706334,0.
28.48312078019505,0.0027987703533156557,0.
28.546136534133534,0.0024905910960762705,0.
28.60915228807202,0.0029977162368714145,0.
28.672168042010505,0.002480217493447084,0.
28.73518379594899,0.0024576995449539923,0.
28.798199549887478,0.002735644363832066,0.
28.861215303825958,0.0022137705139036444,0.
28.924231057764445,0.0023838335697584805,0.
28.987246811702928,0.002495094074435226,0.
29.050262565641415,0.0019169585564121688,0.
29.113278319579898,0.002397237252015653,0.
29.17629407351838,0.0021129071308853813,0.
29.239309827456868,0.001786534040828016,0.
29.30232558139535,0.0023001799273970665,0.
29.365341335333838,0.0017291979678031365,0.
29.42835708927232,0.0018213129280445365,0.
29.491372843210804,0.001966446832959093,0.
29.55438859714929,0.0015491463533774392,0.
29.617404351087774,0.0017624902980985786,0.
29.68042010502626,0.0016877733460168823,0.
29.743435858964745,0.001410195592094377,0.
29.806451612903228,0.001625420221262654,0.
29.86946736684171,0.0014888438163617192,0.
29.932483120780198,0.0012443119678295993,0.
29.995498874718685,0.0015559191874536622,0.
30.058514628657168,0.0012249561021959112,0.
30.121530382595655,0.0012137693019676256,0.
30.184546136534134,0.001359158584547019,0.
30.24756189047262,0.001054337111914232,0.
30.310577644411108,0.0012154716379051552,0.
30.37359339834959,0.0010990264427670746,0.
30.436609152288078,0.0010285948585393476,0.
30.499624906226558,0.001074387570525088,0.
30.562640660165044,0.0009946216639339063,0.
30.625656414103528,0.0009373947902098848,0.
30.688672168042014,0.0009751359188332797,0.
30.7516879219805,0.000913396882905073,0.
30.81470367591898,0.0008551583862956103,0.
30.877719429857468,0.0009107484896134065,0.
30.94073518379595,0.0008083459240724603,0.
31.003750937734438,0.0008685820923401437,0.
31.06676669167292,0.0007489819059567832,0.
31.129782445611404,0.0008431595987928411,0.
31.19279819954989,0.0007872437706359695,0.
31.255813953488374,0.0006929898382562453,0.
31.31882970742686,0.0008665804133985058,0.
31.381845461365344,0.0006858903898929661,0.
31.444861215303828,0.0007355069836957736,0.
31.507876969242314,0.0007967140158203814,0.
31.5708927231808,0.0006823528112203765,0.
31.633908477119284,0.0007323771773914797,0.
31.696924231057764,0.0008287892533104292,0.
31.759939984996254,0.0006079486904036576,0.
31.822955738934734,0.0008144816303685028,0.
31.885971492873225,0.0007938837625372566,0.
31.948987246811708,0.0005754644918748175,0.
32.01200300075019,0.0009495281278552782,0.
32.07501875468868,0.0006978831503688565,0.
32.13803450862716,0.0006805584018384895,0.
32.201050262565644,0.0009332031308983603,0.
32.26406601650413,0.0007174341765178806,0.
32.32708177044261,0.0007379725474425677,0.
32.3900975243811,0.000984226421974271,0.
32.453113278319584,0.0006945313353113133,0.
32.51612903225807,0.0008410859124772383,0.
32.57914478619655,0.000995153990768628,0.
32.64216054013504,0.0006796540982930318,0.
32.705176294073524,0.0010295307994750407,0.
32.768192048012004,0.0008875710184549784,0.
32.83120780195049,0.0008215442255354348,0.
32.89422355588898,0.0010438796201757753,0.
32.95723930982746,0.0009231764306857405,0.
33.020255063765944,0.000894398717150124,0.
33.08327081770443,0.0010889521371909771,0.
33.14628657164292,0.0009538775515467468,0.
33.2093023255814,0.0009788966566772353,0.
33.27231807951988,0.0011220512003112379,0.
33.33533383345837,0.0009711887758441746,0.
33.39834958739685,0.0011433004552756794,0.
33.46136534133534,0.0010061127798749762,0.
33.524381095273824,0.001174006401844979,0.
33.587396849212304,0.00111534624749085,0.
33.65041260315079,0.0010585841917397153,0.
33.71342835708927,0.001268818605777578,0.
33.776444111027764,0.0011192378140351925,0.
33.839459864966244,0.0011242624960963892,0.
33.90247561890473,0.0013255261816664818,0.
33.96549137284322,0.0011340058562134235,0.
34.0285071267817,0.0011608952247392573,0.
34.091522880720184,0.0014445665874039818,0.
34.154538634658664,0.001017666796520745,0.
34.21755438859716,0.0013869856612632753,0.
34.28057014253564,0.0013146906307054146,0.
34.34358589647412,0.0010920434387258048,0.
34.40660165041261,0.001457383949194464,0.
34.46961740435109,0.0012679490463141988,0.
34.53263315828958,0.0011474011556758606,0.
34.595648912228064,0.0014741658308700556,0.
34.658664666166544,0.0012351864526924067,0.
34.72168042010503,0.0011709263396278784,0.
34.78469617404351,0.0015237741956791908,0.
34.847711927982004,0.0011223597803606208,0.
34.910727681920484,0.0013424402506642052,0.
34.973743435858964,0.0013147823333724117,0.
35.03675918979746,0.001245027487838195,0.
35.09977494373594,0.00130015945567024,0.
35.162790697674424,0.0012548934597085835,0.
35.225806451612904,0.0012905393225482891,0.
35.28882220555139,0.0012724175321396128,0.
35.35183795948988,0.0011716468207904692,0.
35.41485371342836,0.0013361344744450513,0.
35.47786946736685,0.0012237945864467191,0.
35.54088522130533,0.0010734098561666619,0.
35.60390097524381,0.0014538872921895734,0.
35.6669167291823,0.0010147570111258457,0.
35.729932483120784,0.0011921239342121293,0.
35.79294823705927,0.0013020936891393678,0.
35.85596399099775,0.001005712954160899,0.
35.91897974493624,0.0011565237862637572,0.
35.981995498874724,0.0012524881486131612,0.
36.045011252813204,0.0009110093887586447,0.
36.10802700675169,0.001192379187816541,0.
36.17104276069018,0.0010782193545004484,0.
36.23405851462866,0.0009077028488357322,0.
36.297074268567144,0.0011715269082425792,0.
36.36009002250563,0.0008985943424845257,0.
36.42310577644412,0.0009989096829669645,0.
36.4861215303826,0.000979338968977063,0.
36.549137284321084,0.0008886324983615554,0.
36.61215303825957,0.0009247543868845158,0.
36.67516879219805,0.0009162507010417242,0.
36.73818454613654,0.0007770017857870993,0.
36.801200300075024,0.0009827269349199552,0.
36.86421605401351,0.0006991306374052566,0.
36.92723180795199,0.0008542761890465426,0.
36.99024756189048,0.0008317838470220356,0.
37.053263315828964,0.000632501813120459,0.
37.116279069767444,0.0008414906072717148,0.
37.17929482370593,0.0007310887803278171,0.
37.24231057764442,0.0005868300261874847,0.
37.3053263315829,0.0007923432902888565,0.
37.368342085521384,0.0006182733723235219,0.
37.43135783945987,0.0005376518750697298,0.
37.49437359339836,0.000768781716797749,0.
37.55738934733684,0.00047326103539486086,0.
37.62040510127532,0.0006107060791475416,0.
37.68342085521381,0.000575031240810986,0.
37.74643660915229,0.0004833381475932247,0.
37.80945236309078,0.0005307797232836308,0.
37.872468117029264,0.0005201570958093995,0.
37.935483870967744,0.00041611908181372144,0.
37.99849962490623,0.0005655355657341812,0.
38.06151537884472,0.00035372103181612795,0.
38.124531132783204,0.0004822285723113342,0.
38.187546886721684,0.0004484062645816083,0.
38.25056264066016,0.00032682653598752737,0.
38.31357839459866,0.00046363446347593936,0.
38.37659414853714,0.0004013028710211004,0.
38.439609902475624,0.00029107116028938436,0.
38.50262565641411,0.0004541813913922838,0.
38.56564141035259,0.00031323358118723137,0.
38.62865716429108,0.00029517337021949783,0.
38.69167291822956,0.00041909397069172323,0.
38.75468867216805,0.0002496372536652,0.
38.81770442610653,0.0003505718508184338,0.
38.88072018004501,0.00032426918036686247,0.
38.943735933983504,0.0002561179684273311,0.
39.006751687921984,0.0003328253231275494,0.
39.06976744186047,0.0002894011058182398,0.
39.13278319579895,0.0002261549444776281,0.
39.19579894973744,0.00039595066108240366,0.
39.258814703675924,0.00019482896848371773,0.
39.3218304576144,0.0003075738522700282,0.
39.3848462115529,0.0003252569683845251,0.
39.44786196549138,0.0002175084390497084,0.
39.51087771942986,0.0002865447326583672,0.
39.573893473368344,0.0003503455587402948,0.
39.63690922730683,0.0001844816167404551,0.
39.69992498124532,0.00036250756018703877,0.
39.7629407351838,0.0002484211637275416,0.
39.82595648912229,0.0002771763361989287,0.
39.88897224306077,0.000307590211517192,0.
39.95198799699925,0.00026242489182249924,0.
40.01500375093774,0.0002967246645037497,0.
40.078019504876224,0.00033999394162023884,0.
40.14103525881471,0.00021633990068715004,0.
40.20405101275319,0.0004084925477215042,0.
40.26706676669168,0.0002624923106622166,0.
40.330082520630164,0.0002752207813048569,0.
40.39309827456864,0.00041197249395841847,0.
40.45611402850714,0.0002741936164290074,0.
40.51912978244562,0.00030788798919852546,0.
40.5821455363841,0.0004469232806225311,0.
40.645161290322584,0.00024242139317782498,0.
40.70817704426107,0.0003911673904907117,0.
40.77119279819956,0.0003885063605564732,0.
40.83420855213804,0.00028724652182863825,0.
40.897224306076524,0.0004393804067503776,0.
40.96024006001501,0.0003525699835998505,0.
41.02325581395349,0.0003501757314101953,0.
41.08627156789198,0.00047571337762120314,0.
41.149287321830464,0.00031835143066668247,0.
41.21230307576894,0.00041524933991118456,0.
41.27531882970743,0.0004633830971927207,0.
41.33833458364592,0.00031808618513554565,0.
41.401350337584404,0.0005037869080213881,0.
41.46436609152288,0.00041589625550730565,0.
41.52738184546136,0.00039080075328713646,0.
41.59039759939986,0.0005020300238732626,0.
41.65341335333834,0.0003891107551486719,0.
41.716429107276824,0.0004421114571507086,0.
41.77944486121531,0.0005099050959604937,0.
41.84246061515379,0.00034739349902912335,0.
41.90547636909228,0.0005647313728883726,0.
41.968492123030764,0.00042752045229044194,0.
42.03150787696925,0.00041218428263435126,0.
42.09452363090773,0.0005663373791795034,0.
42.15753938484621,0.00040373470448835453,0.
42.220555138784704,0.0004291387808127542,0.
42.28357089272318,0.0006042269958880156,0.
42.34658664666167,0.0003426878875939684,0.
42.40960240060016,0.0005552113618895581,0.
42.47261815453864,0.0004885803697468947,0.
42.535633908477124,0.00039804324726637306,0.
42.5986496624156,0.000555671575981303,0.
42.6616654163541,0.0004519751482468685,0.
42.72468117029258,0.0003953980120604021,0.
42.787696924231064,0.0006108778027421246,0.
42.85071267816955,0.0003545652482188216,0.
42.91372843210803,0.0005130694147721619,0.
42.97674418604652,0.0005090815529268362,0.
43.039759939985,0.00039109471826441776,0.
43.10277569392349,0.0004982565800176187,0.
43.16579144786197,0.00046734728592681067,0.
43.22880720180045,0.0003794253172300203,0.
43.291822955738944,0.0005518612786583825,0.
43.35483870967742,0.0003488598046393974,0.
43.41785446361591,0.0004829575303287938,0.
43.48087021755439,0.0004633153190082014,0.
43.54388597149288,0.0003548051235043279,0.
43.606901725431364,0.0004679570779107106,0.
43.66991747936984,0.00041805187675476375,0.
43.73293323330834,0.00033045148989510446,0.
43.79594898724682,0.0005078177325242594,0.
43.8589647411853,0.00031388886501358367,0.
43.92198049512379,0.00041454056407118323,0.
43.98499624906227,0.0004148160433745864,0.
44.04801200300076,0.00028705257219560144,0.
44.11102775693924,0.00042974624123313845,0.
44.17404351087772,0.0003519983794184738,0.
44.23705926481621,0.00025557115429720626,0.
44.30007501875469,0.0004638888134021179,0.
44.363090772693184,0.00027107830193166533,0.
44.42610652663166,0.0002982433892768127,0.
44.48912228057014,0.00039964822860308135,0.
44.55213803450863,0.00021795579961604735,0.
44.61515378844712,0.00033138297465362627,0.
44.678169542385604,0.00030449546507529696,0.
44.74118529632408,0.00020179116329041872,0.
44.80420105026257,0.00035615045019499344,0.
44.86721680420106,0.00023252927242687694,0.
44.93023255813954,0.00020140541656792944,0.
44.99324831207802,0.00037029368205567556,0.
45.05626406601651,0.00015236232203262283,0.
45.11927981995499,0.00023481026064345323,0.
45.18229557389348,0.0002676758332600849,0.
45.24531132783196,0.00015969277415172755,0.
45.30832708177045,0.00022715853984544532,0.
45.37134283570893,0.00021526429422027749,0.
45.43435858964742,0.0001324063742047678,0.
45.4973743435859,0.0002879092037846005,0.
45.56039009752438,0.0001067619882770128,0.
45.62340585146287,0.00017828633573399054,0.
45.68642160540136,0.00021495862937250123,0.
45.749437359339844,0.00011347834325760563,0.
45.81245311327832,0.00014497987653953296,0.
45.87546886721681,0.0002035817378783675,0.
45.9384846211553,0.00007937438449966297,0.
46.00150037509378,0.00019367046246398503,0.
46.06451612903226,0.00009788542452264905,0.
46.12753188297075,0.0001316360781223118,0.
46.19054763690923,0.00016499740234495608,0.
46.25356339084772,0.0000760699729627178,0.
46.3165791447862,0.0001123149711530017,0.
46.37959489872469,0.0001711939748683487,0.
46.44261065266317,0.00005404071489501237,0.
46.50562640660165,0.00013023179316202555,0.
46.56864216054014,0.00012198524079663563,0.
46.63165791447862,0.00007590367687839885,0.
46.69467366841711,0.0001358202665303643,0.
46.7576894223556,0.000058456229179697644,0.
46.82070517629408,0.00010289910689224914,0.
46.88372093023256,0.00012995498643814064,0.
46.94673668417104,0.000054364843826982745,0.
47.00975243810954,0.00009612739208138129,0.
47.07276819204802,0.0001556323007575793,0.
47.135783945986496,0.00003942992121520623,0.
47.19879969992499,0.00012820931564604587,0.
47.26181545386347,0.0000745124282250619,0.
47.32483120780196,0.00009244837815652892,0.
47.387846961740436,0.000116554477555445,0.
47.45086271567892,0.00006318106686230998,0.
47.51387846961741,0.00009002949704165737,0.
47.57689422355589,0.0001613611967038069,0.
47.63990997749438,0.000043122977502796824,0.
47.70292573143286,0.00012485933954056833,0.
47.76594148537134,0.0001338415657525184,0.
47.82895723930984,0.00006774367145739417,0.
47.89197299324832,0.00013457546791995786,0.
47.9549887471868,0.00007552008062759353,0.
48.01800450112528,0.00011351974370459858,0.
48.08102025506377,0.00014793903286806364,0.
48.14403600900226,0.0000706754242360477,0.
48.207051762940736,0.00011949202665900553,0.
48.27006751687923,0.00019953374139591607,0.
48.33308327081771,0.00005348223628388845,0.
48.39609902475619,0.00016092810122559926,0.
48.459114778694676,0.00011470592545490648,0.
48.52213053263316,0.00012809795002791889,0.
48.58514628657165,0.00015990541801939458,0.
48.64816204051013,0.00009073659385966651,0.
48.71117779444862,0.00013946941299970405,0.
48.7741935483871,0.00021436912192395277,0.
48.83720930232558,0.00007347382214275731,0.
48.90022505626407,0.00016281380114744427,0.
48.96324081020256,0.00019466153253676206,0.
49.02625656414104,0.00010491014111330347,0.
49.08927231807952,0.00019657780467316545,0.
49.15228807201801,0.00009927999214642591,0.
49.2153038259565,0.00018180167048526216,0.
49.278319579894976,0.0002078913982479601,0.
49.34133533383347,0.00009900192439566349,0.
49.40435108777195,0.00015874260675670122,0.
49.46736684171043,0.000248265719479482,0.
49.530382595648916,0.000093521571862677,0.
49.5933983495874,0.00020456698469842308,0.
49.65641410352589,0.00013967822663962212,0.
49.71942985746437,0.00017704343290126664,0.
49.782445611402856,0.00024079110159353149,0.
49.84546136534134,0.00009176963568669649,0.
49.90847711927982,0.00019283269218068393,0.
49.97149287321831,0.00023776489469342173,0.
50.0345086271568,0.00011278716831118952,0.
50.097524381095276,0.0001731064596636178,0.
50.16054013503376,0.0001977540052585536,0.
50.22355588897225,0.00013355660312655226,0.
50.28657164291074,0.00025979652616483345,0.
50.349587396849216,0.00008421678829721725,0.
50.412603150787696,0.0002103920187585099,0.
50.47561890472619,0.00025142177239032145,0.
50.53863465866467,0.0000977562873229504,0.
50.601650412603156,0.00017508825578052697,0.
50.66466616654164,0.00018930356096992317,0.
50.72768192048012,0.0001331192300465598,0.
50.79069767441861,0.00020828110676981767,0.
50.85371342835709,0.00011022008061622286,0.
50.91672918229558,0.00015777040824146283,0.
50.97974493623406,0.0002879531922378377,0.
51.04276069017254,0.00006072217219062042,0.
51.10577644411104,0.00019137856145801815,0.
51.168792198049516,0.00017129591170813048,0.
51.231807951988,0.0001210673724399253,0.
51.29482370592649,0.00018782121886261154,0.
51.35783945986498,0.00009522456448848071,0.
51.420855213803456,0.00013592743685797792,0.
51.483870967741936,0.00023759598995831295,0.
51.54688672168043,0.00006616551652346361,0.
51.60990247561891,0.00013733299378625852,0.
51.672918229557396,0.00019366201619447116,0.
51.73593398349588,0.0000684226367393617,0.
51.79894973743436,0.00019760740730403163,0.
51.86196549137285,0.00006051306413621912,0.
51.92498124531133,0.0001275486281355467,0.
51.98799699924982,0.00020333915274642545,0.
52.0510127531883,0.00004975937815983239,0.
52.11402850712678,0.00010501449130057537,0.
52.17704426106528,0.00014215188852897203,0.
52.240060015003756,0.00006815149327497293,0.
52.30307576894224,0.00013538605809686774,0.
52.36609152288072,0.0000647862393580608,0.
52.42910727681921,0.00006660156035181449,0.
52.492123030757696,0.00020518862188031192,0.
52.555138784696176,0.00003568605559911624,0.
52.61815453863467,0.00009170840685435942,0.
52.68117029257315,0.00009847617624041431,0.
52.74418604651163,0.00005272667738010785,0.
52.807201800450116,0.00011241212547255087,0.
52.8702175543886,0.000034899405587491156,0.
52.93323330832709,0.00004952890082190745,0.
52.99624906226557,0.00012983566635193621,0.
53.059264816204056,0.000057147821290772085,0.
53.12228057014254,0.00003440101846311227,0.
53.18529632408102,0.00008547594063258515,0.
53.24831207801952,0.00003413934751912038,0.
53.311327831957996,0.00009079190141749886,0.
53.374343585896476,0.000047590622796331295,0.
53.43735933983496,0.000023752446692253125,0.
53.50037509377345,0.00010770937465943962,0.
53.563390847711936,0.00004425790923451746,0.
53.626406601650416,0.00002028611809845854,0.
53.6894223555889,0.00004138909721380496,0.
53.75243810952739,0.00003283054370284907,0.
53.81545386346587,0.00004235628544499062,0.
53.878469617404356,0.00005827154522290683,0.
53.94148537134284,1.6730389842324266e-6,0.
54.00450112528132,0.00006640879926171759,0.
54.06751687921981,0.00006548735626722841,0.
54.130532633158296,2.35036614301193e-6,0.
54.19354838709678,0.00005800612520980516,0.
54.25656414103526,5.294361359008979e-6,0.
54.31957989497375,0.000038937648086901483,0.
54.382595648912236,0.00007669520120466133,0.
54.445611402850716,1.769931440525611e-6,0.
54.5086271567892,0.00003447948501467118,0.
54.57164291072769,0.0000342318529543882,0.
54.634658664666176,0.000014037933513479857,0.
54.697674418604656,0.00004230467876528709,0.
54.760690172543136,0.000010887441419381966,0.
54.82370592648163,0.00001063975894557381,0.
54.88672168042011,0.00008667898918866978,0.
54.949737434358596,0.000032920939988454346,0.
55.01275318829708,0.000019304076769379187,0.
55.07576894223556,0.00003732742108822298,0.
55.13878469617405,0.000011061220664434412,0.
55.201800450112536,0.00006720814716529847,0.
55.26481620405102,0.00004040348416309175,0.
55.3278319579895,7.5707807718718555e-6,0.
55.39084771192798,0.00006215472888455645,0.
55.453863465866476,0.000043335728446710434,0.
55.516879219804956,0.000011108212469833385,0.
55.57989497374344,0.000041227095298902806,0.
55.64291072768193,0.000015138639352558478,0.
55.70592648162041,0.000043818599544819654,0.
55.768942235558896,0.00009201934914919004,0.
55.831957989497376,4.666660659743952e-6,0.
55.89497374343587,0.00006022238409135847,0.
55.95798949737435,0.000047904023615533114,0.
56.02100525131283,0.000015574084873492315,0.
56.08402100525132,0.00010917057644296411,0.
56.1470367591898,6.844034492815457e-6,0.
56.21005251312829,0.00005174833408098353,0.
56.27306826706677,0.00009626072403295226,0.
56.336084021005256,0.000023623289125060167,0.
56.39909977494374,0.00006028283606824225,0.
56.46211552888222,0.00002339818600607201,0.
56.525131282820716,0.000037143792794648635,0.
56.588147036759196,0.00010783368605837338,0.
56.651162790697676,0.00004805270106260625,0.
56.71417854463617,0.00002073502882316061,0.
56.77719429857465,0.00008505140500231444,0.
56.840210052513136,0.00004922455111118518,0.
56.903225806451616,0.00006359940153654957,0.
56.9662415603901,0.00007825825145127681,0.
57.02925731432859,0.000013504269505971594,0.
57.09227306826707,0.00012753906451272402,0.
57.15528882220556,0.00007322544613771944,0.
57.21830457614404,0.00002472133420706868,0.
57.28132033008253,0.00009199883029517984,0.
57.34433608402101,0.000023261365742517398,0.
57.407351837959496,0.00008344830178691618,0.
57.47036759189798,0.00011188246672911271,0.
57.53338334583646,0.000013806743010815834,0.
57.596399099774956,0.00007895309411015209,0.
57.659414853713436,0.00005505751009849952,0.
57.722430607651916,0.00004471561881863358,0.
57.7854463615904,0.00011705352529585908,0.
57.84846211552889,0.000019095209334857956,0.
57.911477869467376,0.000058423915660025924,0.
57.974493623405856,0.00011991594440758301,0.
58.03750937734434,0.000036662034622254535,0.
58.10052513128283,0.00007805393735064404,0.
58.16354088522131,0.00004710926702448259,0.
58.226556639159796,0.00004337862108713036,0.
58.28957239309828,0.00014108426312716996,0.
58.35258814703676,0.00004516434536097031,0.
58.41560390097525,0.00003801378196993641,0.
58.478619654913736,0.0000796626725280426,0.
58.54163540885222,0.00003376190342835339,0.
58.6046511627907,0.00008746957697461618,0.
58.66766691672919,0.000073719327054313,0.
58.730682670667676,0.00001596129634747046,0.
58.793698424606156,0.00008578445089693434,0.
58.85671417854464,0.00004602406224450972,0.
58.91972993248313,0.000036902934131911045,0.
58.98274568642161,0.00008959287555415672,0.
59.045761440360096,5.560539090461364e-6,0.
59.10877719429858,0.00006911999896920025,0.
59.17179294823707,0.00008967872092948793,0.
59.23480870217555,0.00001531905528387685,0.
59.29782445611403,0.00007149139525353225,0.
59.36084021005252,0.000020679841654265826,0.
59.423855963991,0.000048699476529635077,0.
59.48687171792949,0.0001033716092883555,0.
59.549887471867976,0.000019139570481415936,0.
59.612903225806456,0.0000404106475685766,0.
59.67591897974494,0.000049701942387392925,0.
59.73893473368342,0.000022660997446055272,0.
59.801950487621916,0.00007197316620344456,0.
59.864966241560396,0.0000392448049179186,0.
59.927981995498875,0.000013829870137119886,0.
59.99099774943737,0.0000611370937043758,0.
60.05401350337585,0.000011226370814829416,0.
60.117029257314336,0.00003480162297302778,0.
60.180045011252815,0.00004893531085885644,0.
60.24306076519131,2.414242795465251e-7,0.
60.30607651912979,0.00005099895262547647,0.
60.36909227306827,0.000030881945681199105,0.
60.43210802700676,9.835995735391769e-6,0.
60.49512378094524,0.00003795537586374036,0.
60.55813953488373,8.527154009499096e-6,0.
60.621155288822216,0.000031911288210285295,0.
60.684171042760696,0.00005210578118227509,0.
60.74718679669918,5.603629019265918e-6,0.
60.81020255063766,0.00001924335344204205,0.
60.873218304576156,0.00002624818350647395,0.
60.936234058514636,0.000011582384029849242,0.
60.999249812453115,0.00005017775510321324,0.
61.06226556639161,0.000019244283864696987,0.
61.12528132033009,4.943939255152668e-6,0.
61.188297074268576,0.00003082455083261278,0.
61.251312828207055,1.6797277904561874e-6,0.
61.31432858214554,0.000033295907483505996,0.
61.37734433608403,0.000027555041844574216,0.
61.44036009002251,2.023384992237407e-6,0.
61.503375843961,0.000020850084531643267,0.
61.56639159789948,6.916553849677715e-6,0.
61.62940735183796,0.000011597607108673293,0.
61.69242310577645,0.000022170390815915355,0.
61.755438859714936,0.000011727462755465655,0.
61.81845461365342,8.136185916125827e-6,0.
61.8814703675919,0.00001623553095181314,0.
61.94448612153039,2.502208624105443e-7,0.
62.007501875468876,0.00001169324406011244,0.
62.070517629407355,0.000021037223780893185,0.
62.13353338334584,6.524601327715136e-6,0.
62.19654913728433,0.000018779137999434855,0.
62.25956489122281,7.954697015255198e-6,0.
62.322580645161295,2.410376987634898e-6,0.
62.38559639909978,0.000019422156549804327,0.
62.44861215303827,0.000020401504779446564,0.
62.51162790697675,0.000012260988404367475,0.
62.574643660915235,0.000021710204365680737,0.
62.63765941485372,9.378221882205078e-7,0.
62.7006751687922,0.000011271675116995192,0.
62.76369092273069,0.0000332232813728827,0.
62.826706676669176,6.6980985155721454e-6,0.
62.889722430607655,0.0000276451779978224,0.
62.95273818454614,0.000011840483393888127,0.
63.01575393848463,3.539222419566962e-6,0.
63.078769692423116,0.00003072392605015679,0.
63.1417854463616,0.000017263798344706956,0.
63.204801200300075,0.00001900040880700839,0.
63.26781695423857,0.000026826668064715673,0.
63.330832708177056,7.128495436322421e-7,0.
63.39384846211553,0.000019718030278980823,0.
63.45686421605402,0.00003435178665194255,0.
63.51987996999251,3.472312349766828e-6,0.
63.58289572393098,0.00003557292806606248,0.
63.64591147786947,8.186547578131373e-6,0.
63.70892723180796,0.000010342923988186297,0.
63.77194298574645,0.000037402385127441,0.
63.83495873968492,5.778458651632578e-6,0.
63.897974493623416,0.000030077241027677834,0.
63.9609902475619,0.000024699716435361484,0.
64.02400600150038,5.044211872159937e-6,0.
64.08702175543887,0.00002912631157611991,0.
64.15003750937736,0.000028194027358063977,0.
64.21305326331583,9.81009610717318e-6,0.
64.27606901725431,0.00004098714353289067,0.
64.3390847711928,6.525181513376699e-6,0.
64.40210052513129,0.000019983612524429772,0.
64.46511627906978,0.000042371292570521146,0.
64.52813203300826,5.413748660463051e-7,0.
64.59114778694675,0.000044480143858585994,0.
64.65416354088522,0.000020469640453264614,0.
64.71717929482371,0.000011538925097048104,0.
64.7801950487622,0.000041894331605075405,0.
64.84321080270068,0.000018485416690492386,0.
64.90622655663917,0.000024655760759200577,0.
64.96924231057766,0.00004200542438824982,0.
65.03225806451614,3.898451104038142e-6,0.
65.09527381845461,0.000037017572818834014,0.
65.1582895723931,0.00003778705903244386,0.
65.22130532633159,1.950808360020228e-6,0.
65.28432108027008,0.00005499162114782117,0.
65.34733683420856,9.199081873824108e-6,0.
65.41035258814705,0.00002872828859015704,0.
65.47336834208554,0.00004487629957858685,0.
65.53638409602401,5.763312250423689e-6,0.
65.5993998499625,0.000042543311594570786,0.
65.66241560390098,0.000029797933819300965,0.
65.72543135783947,9.680345062620994e-6,0.
65.78844711177796,0.000050868667970053525,0.
65.85146286571644,0.000020243796231596057,0.
65.91447861965491,0.000012491538498376234,0.
65.9774943735934,0.0000494351486658498,0.
66.04051012753189,4.5715702159518167e-7,0.
66.10352588147038,0.00004962273167629713,0.
66.16654163540886,0.000030306283387055376,0.
66.22955738934735,9.867600898038694e-7,0.
66.29257314328584,0.00004778332172449103,0.
66.35558889722431,0.000013837910681265197,0.
66.4186046511628,0.00002413352278712677,0.
66.48162040510128,0.000044405485523017135,0.
66.54463615903975,4.617921821454683e-6,0.
66.60765191297826,0.00002530548156400812,0.
66.67066766691674,0.000030764200054051476,0.
66.73368342085523,1.847507503511926e-6,0.
66.7966991747937,0.00005540693008250334,0.
66.85971492873219,9.882955100886845e-6,0.
66.92273068267068,8.76417909960235e-6,0.
66.98574643660915,0.000039438436394501025,0.
67.04876219054765,6.139502954986475e-6,0.
67.11177794448614,0.00003164814027589083,0.
67.17479369842461,0.000025855186317920682,0.
67.2378094523631,1.5146770598413798e-6,0.
67.30082520630158,0.00003535895982411383,0.
67.36384096024007,0.00001414936531271761,0.
67.42685671417854,5.202302937610365e-6,0.
67.48987246811704,0.00004349100445741502,0.
67.55288822205553,5.788674404969652e-7,0.
67.615903975994,0.000024182450690703036,0.
67.67891972993249,0.000025388024086629265,0.
67.74193548387098,2.3250074256549525e-6,0.
67.80495123780946,0.000025764807104303556,0.
67.86796699174793,0.000010025226740801525,0.
67.93098274568644,0.000011220306483333735,0.
67.99399849962492,0.00003639634816286522,0.
68.0570142535634,2.403138363824126e-6,0.
68.12003000750188,5.255508658008192e-6,0.
68.18304576144037,0.00002302882659755616,0.
68.24606151537884,7.915386137931137e-6,0.
68.30907726931733,0.00003143546914321423,0.
68.37209302325583,9.241851066475225e-6,0.
68.43510877719432,2.1977463563659154e-6,0.
68.49812453113279,0.00001757804763225682,0.
68.56114028507128,7.063192067704102e-6,0.
68.62415603900976,0.000015652661143358354,0.
68.68717179294823,0.000025317213455491525,0.
68.75018754688674,3.076722482178346e-6,0.
68.81320330082522,0.000010932976221653778,0.
68.8762190547637,0.000011329776777512082,0.
68.93923480870218,0.00001277634207904399,0.
69.00225056264067,0.000018168589035291944,0.
69.06526631657916,3.7266481895808895e-6,0.
69.12828207051763,0.000014065994179958676,0.
69.19129782445613,0.000017594271079026733,0.
69.25431357839462,5.4093848196553e-6,0.
69.31732933233309,4.973220307352851e-6,0.
69.38034508627157,0.000012034934432582473,0.
69.44336084021006,0.000019362452396032963,0.
69.50637659414853,0.000017443687021062716,0.
69.56939234808702,5.833812451580936e-6,0.
69.63240810202552,5.1748656669919365e-6,0.
69.69542385596401,7.683254601510143e-6,0.
69.75843960990248,0.000012336918880423834,0.
69.82145536384097,0.000017074552662713858,0.
69.88447111777946,0.000013856115681995254,0.
69.94748687171793,9.641083943474176e-6,0.
70.01050262565641,3.801996216024309e-6,0.
70.07351837959492,0.00001259543844144008,0.
70.13653413353339,0.000016965826008398512,0.
70.19954988747187,6.139371519420315e-6,0.
70.26256564141036,0.000011427872773348175,0.
70.32558139534885,0.000011850208855968483,0.
70.38859714928732,0.000015797637064177373,0.
70.45161290322581,0.000010158600839161514,0.
70.51462865716431,9.98657236834575e-7,0.
70.57764441110278,0.00001278832085830086,0.
70.64066016504127,0.000022604265594159122,0.
70.70367591897976,8.01547912368222e-6,0.
70.76669167291824,0.000014509966172489222,0.
70.82970742685671,2.351822330909208e-6,0.
70.8927231807952,0.000010705423602827559,0.
70.9557389347337,0.000018371812108507487,0.
71.01875468867217,6.9240937521370395e-6,0.
71.08177044261066,0.00001465929349721136,0.
71.14478619654915,0.000013230443422360384,0.
71.20780195048762,7.079901373712614e-6,0.
71.27081770442611,0.000020282022336803366,0.
71.3338334583646,6.257037613202628e-6,0.
71.3968492123031,4.3835429847038985e-6,0.
71.45986496624157,0.000022223487560002273,0.
71.52288072018005,5.65430229294793e-6,0.
71.58589647411854,0.000022983999271470217,0.
71.64891222805701,8.6724649038997e-6,0.
71.7119279819955,3.7385406756013537e-6,0.
71.77494373593399,0.000021707984156909342,0.
71.83795948987247,0.000012027127690303674,0.
71.90097524381096,6.077232810316828e-6,0.
71.96399099774945,0.00002229809779914753,0.
72.02700675168794,2.5570540126998077e-6,0.
72.09002250562641,0.00002690633420408047,0.
72.1530382595649,0.000013228805974553407,0.
72.21605401350338,8.337421073391578e-7,0.
72.27906976744187,0.000023212508529092294,0.
72.34208552138035,0.00001239311553953245,0.
72.40510127531884,0.000013867760703749655,0.
72.46811702925731,0.000025928652444603118,0.
72.5311327831958,6.803302385413995e-7,0.
72.59414853713429,0.000026460918589775176,0.
72.65716429107277,0.000019362287198300862,0.
72.72018004501126,3.6071936199287495e-7,0.
72.78319579894975,0.000027099733672663088,0.
72.84621155288824,0.000011720731066690244,0.
72.90922730682671,0.000018387924727871352,0.
72.9722430607652,0.0000306294668554462,0.
73.03525881470368,5.775451139824471e-7,0.
73.09827456864217,0.000021471871662319003,0.
73.16129032258065,0.00002284122133159893,0.
73.22430607651914,1.8950953801879016e-6,0.
73.28732183045763,0.000031469241522962566,0.
73.3503375843961,0.000012293360932987168,0.
73.41335333833459,0.000016094985655319054,0.
73.47636909227307,0.00003094978174552333,0.
73.53938484621156,1.81223802388419e-6,0.
73.60240060015005,0.000015528267516314793,0.
73.66541635408853,0.00002202232330161674,0.
73.72843210802702,2.6920225146309836e-6,0.
73.7914478619655,0.000030379187503582734,0.
73.85446361590398,9.217517869419206e-6,0.
73.91747936984247,0.000011557781812162784,0.
73.98049512378095,0.00002358604930344044,0.
74.04351087771944,2.665975089559976e-6,0.
74.10652663165793,0.000010245476940203776,0.
74.1695423855964,0.000017959045626960735,0.
74.23255813953489,2.1089473143747093e-6,0.
74.29557389347337,0.000027061865093588857,0.
74.35858964741186,4.968147906147197e-6,0.
74.42160540135035,0.000010892167178590658,0.
74.48462115528883,0.000019426510262812953,0.
74.54763690922732,1.8824132916699222e-6,0.
74.6106526631658,0.00001037728904371664,0.
74.67366841710428,0.00001407024986139208,0.
74.73668417104277,5.103884132573834e-6,0.
74.79969992498124,0.000028582045318580338,0.
74.86271567891974,4.627904495309117e-6,0.
74.92573143285823,0.000012278612119268416,0.
74.98874718679672,0.000022562520667319733,0.
75.05176294073519,3.690443513917583e-6,0.
75.11477869467367,0.000012272946740789757,0.
75.17779444861216,0.000015529814805581682,0.
75.24081020255063,0.000010416872273084161,0.
75.30382595648913,0.000033809940575838286,0.
75.36684171042762,7.6048458814762234e-6,0.
75.4298574643661,9.891025298181477e-6,0.
75.49287321830458,0.00002351381468794745,0.
75.55588897224307,7.043902749058431e-6,0.
75.61890472618155,0.000011320807878969433,0.
75.68192048012003,0.000013152255091007256,0.
75.74493623405853,9.984927119174351e-6,0.
75.80795198799701,0.000029291909390433336,0.
75.87096774193549,6.7258559783481835e-6,0.
75.93398349587397,5.257821861764889e-6,0.
75.99699924981246,0.000013078379830999734,0.
76.06001500375093,5.517410992497076e-6,0.
76.12303075768943,6.950433691342808e-6,0.
76.18604651162792,6.022098273452769e-6,0.
76.24906226556641,8.075470415212754e-6,0.
76.31207801950488,0.000022971987107744282,0.
76.37509377344337,4.5478709223076986e-6,0.
76.43810952738185,6.918320759335745e-6,0.
76.50112528132033,0.000011129495610831168,0.
76.56414103525883,6.210093506406672e-6,0.
76.62715678919731,9.836936096024641e-6,0.
76.6901725431358,4.37409251481687e-6,0.
76.75318829707427,0.00001583020405920445,0.
76.81620405101276,0.000029573793638261388,0.
76.87921980495125,9.425908393313985e-6,0.
76.94223555888972,0.00001024743349451583,0.
77.00525131282822,0.000013655599589848322,0.
77.06826706676671,0.000013425724388739413,0.
77.13128282070518,0.000014451158788499962,0.
77.19429857464367,4.78062556916508e-6,0.
77.25731432858215,0.000014184498562481537,0.
77.32033008252064,0.000029273063305995905,0.
77.38334583645911,9.925818140658308e-6,0.
77.44636159039761,6.907613304527078e-6,0.
77.5093773443361,7.768455560531727e-6,0.
77.57239309827457,9.161204238199289e-6,0.
77.63540885221306,9.215989348345689e-6,0.
77.69842460615155,3.411088559727731e-7,0.
77.76144036009002,0.000011367867635760604,0.
77.82445611402851,0.000019265000102986775,0.
77.88747186796701,4.197941785957033e-6,0.
77.9504876219055,9.629826679730076e-6,0.
78.01350337584397,0.00001002812377593979,0.
78.07651912978245,0.00001562990189871522,0.
78.13953488372094,8.791331169304505e-6,0.
78.20255063765941,1.7975876616185314e-6,0.
78.2655663915979,0.000021248493816057433,0.
78.3285821455364,0.000024984064967993967,0.
78.39159789947487,6.933598555682678e-6,0.
78.45461365341336,0.000016284900273802025,0.
78.51762940735185,0.000016333991803893307,0.
78.58064516129033,0.000018678380243665977,0.
78.6436609152288,0.000011771855975266627,0.
78.7066766691673,8.716627479669168e-7,0.
78.7696924231058,0.0000193159961061966,0.
78.83270817704427,0.000018101425147938903,0.
78.89572393098275,1.0378996164194333e-6,0.
78.95873968492124,0.000011372161327889108,0.
79.02175543885971,9.016584912952687e-6,0.
79.0847711927982,0.000011150956544058637,0.
79.14778694673669,4.907599383743512e-6,0.
79.21080270067519,6.025172817660609e-6,0.
79.27381845461366,0.000024473012037239025,0.
79.33683420855215,8.662007948220826e-6,0.
79.39984996249063,2.040197921887368e-6,0.
79.4628657164291,0.00002249854900894948,0.
79.5258814703676,0.00001627914609148133,0.
79.58889722430608,0.00001350418592526609,0.
79.65191297824458,0.000013366552407528233,0.
79.71492873218305,0.000010111975818849904,0.
79.77794448612154,0.000031532641522199704,0.
79.84096024006003,0.00001028664073510689,0.
79.9039759939985,2.934957301654353e-6,0.
79.96699174793699,0.00002203666752761974,0.
80.03000750187547,9.055264125357808e-6,0.
80.09302325581396,3.1134601215584916e-6,0.
80.15603900975245,7.642209841311788e-6,0.
80.21905476369093,6.5616426337934555e-6,0.
80.28207051762942,0.000017570619903813912,0.
80.3450862715679,2.1246489454780607e-6,0.
80.40810202550638,0.00001567301669439479,0.
80.47111777944488,0.00002648223457936468,0.
80.53413353338335,3.4752306224774827e-6,0.
80.59714928732184,9.843164190385953e-6,0.
80.66016504126033,0.00002147041903607648,0.
80.7231807951988,0.000010154924992099712,0.
80.78619654913729,0.000016624211100363957,0.
80.84921230307577,8.491956822057919e-6,0.
80.91222805701427,0.000016618858077973563,0.
80.97524381095275,0.00002716093868939474,0.
81.03825956489123,1.3113895722404385e-6,0.
81.10127531882972,0.000013452222529239541,0.
81.1642910727682,0.000017172887091932755,0.
81.22730682670668,4.697120043036219e-7,0.
81.29032258064517,6.051050195899709e-6,0.
81.35333833458365,6.265781372410795e-6,0.
81.41635408852214,0.000011874698966827558,0.
81.47936984246063,0.000012393990577951493,0.
81.54238559639911,4.665060191275658e-6,0.
81.60540135033759,0.000033784521670703245,0.
81.66841710427607,0.000023099393460169455,0.
81.73143285821456,2.091715990737427e-6,0.
81.79444861215305,0.000023674342517949164,0.
81.85746436609153,0.000017556673438278374,0.
81.92048012003002,3.970531610173343e-6,0.
81.9834958739685,7.421242973702082e-6,0.
82.04651162790698,5.521135448925087e-6,0.
82.10952738184547,0.00001567571071260854,0.
82.17254313578395,7.000552614606569e-6,0.
82.23555888972244,6.3609983056104065e-6,0.
82.29857464366093,0.000031324506796461155,0.
82.36159039759941,6.837928252672125e-6,0.
82.42460615153789,7.349216171234696e-6,0.
82.48762190547637,0.000023912711513757442,0.
82.55063765941486,0.00001132256837915144,0.
82.61365341335335,8.815251944495673e-6,0.
82.67666916729183,6.005897075877034e-6,0.
82.73968492123032,0.00001679483301505401,0.
82.80270067516881,0.00002918133588742418,0.
82.86571642910728,3.941422051966225e-6,0.
82.92873218304577,0.000014086295991533953,0.
82.99174793698425,0.000028286563507682092,0.
83.05476369092273,2.6733628057070033e-6,0.
83.11777944486123,7.090133810946837e-6,0.
83.18079519879971,0.000014699798354256427,0.
83.2438109527382,7.239854926344832e-6,0.
83.30682670667667,3.5854827719763208e-6,0.
83.36984246061516,5.592426204564137e-6,0.
83.43285821455365,0.0000302588250142752,0.
83.49587396849213,0.000022102191459640306,0.
83.55888972243062,8.90868567153023e-7,0.
83.62190547636911,0.000032786394317841075,0.
83.68492123030758,0.00003023017607410119,0.
83.74793698424607,8.948871429332917e-7,0.
83.81095273818455,0.000011060362058120171,0.
83.87396849212304,0.000011147778093958512,0.
83.93698424606153,5.872162885201789e-6,0.
84.00000000000001,4.860193408114554e-7,0.
84.0630157539385,0.000012070588070457949,0.
84.12603150787697,0.000026189759715723568,0.
84.18904726181546,3.6304489179639297e-6,0.
84.25206301575395,0.000013182029279166687,0.
84.31507876969242,0.00004243768218650908,0.
84.37809452363092,0.000014523841305759284,0.
84.44111027756941,4.157677121622836e-6,0.
84.5041260315079,0.000020973024738259344,0.
84.56714178544637,0.000014411834160364666,0.
84.63015753938485,3.6028287626059974e-6,0.
84.69317329332334,2.765757435921117e-6,0.
84.75618904726181,0.000017001684769817573,0.
84.81920480120031,0.00001085827823275009,0.
84.8822205551388,1.0998028577124775e-6,0.
84.94523630907727,0.000028928664010014756,0.
85.00825206301576,0.000026818119383977296,0.
85.07126781695425,7.946514962417992e-7,0.
85.13428357089273,0.00002025710761376269,0.
85.1972993248312,0.000026053521177953712,0.
85.26031507876971,9.396842772342428e-6,0.
85.3233308327082,3.199334341895928e-6,0.
85.38634658664667,0.000010951091943848477,0.
85.44936234058515,0.000016067265929944925,0.
85.51237809452364,8.834244926292292e-7,0.
85.57539384846213,0.000013220533954090993,0.
85.6384096024006,0.000028322094211867634,0.
85.7014253563391,2.8207832853478243e-6,0.
85.76444111027759,0.000010939630915118699,0.
85.82745686421606,0.000033036234257811676,0.
85.89047261815455,0.000012151724731670089,0.
85.95348837209303,3.865309228889381e-6,0.
86.0165041260315,0.000014815705794765685,0.
86.07951987997,0.000015662343570646396,0.
86.1425356339085,4.637191487629911e-6,0.
86.20555138784698,4.739256657159093e-6,0.
86.26856714178545,0.000021412294473102892,0.
86.33158289572394,7.995458561025195e-6,0.
86.39459864966243,5.278338859780246e-6,0.
86.4576144036009,0.000034635967246743653,0.
86.52063015753939,0.000017686387731909235,0.
86.58364591147789,1.5237059936185424e-6,0.
86.64666166541636,0.000021846045271313185,0.
86.70967741935485,0.000019916018507634543,0.
86.77269317329333,2.7761521080200816e-6,0.
86.83570892723182,4.902004021358074e-6,0.
86.8987246811703,0.000013536586421593618,0.
86.96174043510878,9.306761268162092e-6,0.
87.02475618904728,1.5747773981426913e-6,0.
87.08777194298575,0.000027582388447303777,0.
87.15078769692424,0.000024182330363879773,0.
87.21380345086273,2.6584572334513624e-7,0.
87.2768192048012,0.000029096035970544388,0.
87.33983495873969,0.00003274574217416769,0.
87.40285071267817,1.0612172287772556e-6,0.
87.46586646661667,0.000010966736953207646,0.
87.52888222055515,0.000017451377846546216,0.
87.59189797449363,3.19246613486691e-6,0.
87.65491372843212,2.5792839979223734e-6,0.
87.7179294823706,0.00001787348063102187,0.
87.78094523630908,0.000016342979253144,0.
87.84396099024758,2.72274947049255e-7,0.
87.90697674418605,0.000025488947227618744,0.
87.96999249812454,0.00003773865163858257,0.
88.03300825206303,3.0014726206495703e-6,0.
88.09602400600151,0.000015578079978554746,0.
88.15903975993999,0.00003238252717334361,0.
88.22205551387847,3.3355833646794704e-6,0.
88.28507126781697,0.00001140756865958881,0.
88.34808702175545,0.00002182985102863979,0.
88.41110277569393,5.410466560242902e-6,0.
88.47411852963242,4.2290960834514865e-6,0.
88.53713428357091,0.000021998679669099883,0.
88.60015003750938,0.000020014724982505847,0.
88.66316579144787,2.0386235539367037e-6,0.
88.72618154538637,0.000012655392099283568,0.
88.78919729932484,0.000028499635397988262,0.
88.85221305326333,4.866231523212048e-6,0.
88.91522880720181,0.00001569910097243763,0.
88.97824456114029,0.00003146611626815209,0.
89.04126031507877,3.6930330072501077e-6,0.
89.10427606901726,0.000015734941256634526,0.
89.16729182295576,0.00003559335521159875,0.
89.23030757689423,7.20432310720118e-6,0.
89.29332333083272,4.954800612328463e-6,0.
89.35633908477121,0.000017549930874332163,0.
89.41935483870968,0.00001011409842753304,0.
89.48237059264817,4.668150118522508e-7,0.
89.54538634658665,0.000012835933414715305,0.
89.60840210052514,0.000019470690763974573,0.
89.67141785446363,1.027796779644443e-6,0.
89.73443360840211,0.000019655375795392533,0.
89.7974493623406,0.000035519738983629345,0.
89.86046511627907,4.535222068321124e-6,0.
89.92348087021756,0.000014361116205969626,0.
89.98649662415605,0.000030882995767622235,0.
90.04951237809453,4.3180917530662924e-6,0.
90.11252813203302,0.000012776519625920403,0.
90.1755438859715,0.000023586864943393493,0.
90.23855963990998,2.340146489142295e-6,0.
90.30157539384847,9.045078123124278e-6,0.
90.36459114778695,0.000022540694570363035,0.
90.42760690172544,0.00001037227109812925,0.
90.49062265566393,1.8178534410785504e-6,0.
90.55363840960241,0.000015016785589036517,0.
90.6166541635409,0.000016204630382139293,0.
90.67966991747937,7.951965072852702e-8,0.
90.74268567141786,0.000022232742156773723,0.
90.80570142535635,0.000026658539104313536,0.
90.86871717929483,2.936418078877447e-7,0.
90.93173293323332,0.00002972992181861968,0.
90.9947486871718,0.00003410725233144677,0.
91.0577644411103,1.5710160086904952e-6,0.
91.12078019504877,0.00002163945250228608,0.
91.18379594898725,0.00002375652256421496,0.
91.24681170292574,5.138313176017228e-7,0.
91.30982745686423,0.000015954519725147098,0.
91.37284321080271,0.000020230767040209195,0.
91.4358589647412,1.476571632122677e-6,0.
91.49887471867969,8.502237489556162e-6,0.
91.56189047261816,0.00002020391808195416,0.
91.62490622655665,9.125164627192639e-6,0.
91.68792198049513,1.6491140393523465e-6,0.
91.75093773443362,0.000022259636177312552,0.
91.8139534883721,0.000012709181629367101,0.
91.8769692423106,3.284137574949931e-6,0.
91.93998499624907,0.000035727258320432,0.
92.00300075018755,0.00002133561823510581,0.
92.06601650412604,4.081377336300046e-6,0.
92.12903225806453,0.000037312448429626546,0.
92.19204801200301,0.000018015701016507568,0.
92.2550637659415,4.404966022342232e-6,0.
92.31807951987999,0.000029891931771508646,0.
92.38109527381846,0.000010319572745109475,0.
92.44411102775695,4.9264011949742995e-6,0.
92.50712678169543,0.000024554155516731412,0.
92.5701425356339,0.000010407880190665168,0.
92.6331582895724,1.3320586907127462e-6,0.
92.6961740435109,0.000013646641397326365,0.
92.75918979744938,0.00001029987379584578,0.
92.82220555138785,1.6239229866595193e-7,0.
92.88522130532634,0.000012592374752140894,0.
92.94823705926483,0.00001566257340616664,0.
93.0112528132033,7.899498187292778e-7,0.
93.0742685671418,0.00001589377437623447,0.
93.13728432108029,0.0000252955978820909,0.
93.20030007501876,1.2531217448453302e-6,0.
93.26331582895725,0.00001685676957560203,0.
93.32633158289573,0.0000231217624214158,0.
93.38934733683422,3.487138484919363e-7,0.
93.45236309077269,0.00002386289780157665,0.
93.5153788447112,0.000024708289163240378,0.
93.57839459864968,1.7704569209525688e-7,0.
93.64141035258815,0.000022258029971848855,0.
93.70442610652664,0.00001843818491164303,0.
93.76744186046513,4.138369923735564e-7,0.
93.8304576144036,0.000018506856658610147,0.
93.89347336834209,0.000012621756514843528,0.
93.95648912228059,1.6545370972097967e-6,0.
94.01950487621907,0.000016467673456489218,0.
94.08252063015755,0.000014103588024791749,0.
94.14553638409603,9.568771186462121e-7,0.
94.20855213803452,0.000011884349230501434,0.
94.27156789197299,0.000013211804614474406,0.
94.33458364591148,1.7544319237851576e-7,0.
94.39759939984998,0.000015072438708678727,0.
94.46061515378847,0.000016335654052992893,0.
94.52363090772694,3.0911973586017863e-7,0.
94.58664666166543,0.00001605526579360988,0.
94.64966241560391,0.00001734901908610488,0.
94.71267816954239,2.9933114339619133e-7,0.
94.77569392348087,0.000015194915716340751,0.
94.83870967741937,0.000013528872102981524,0.
94.90172543135785,5.105181452077303e-7,0.
94.96474118529633,0.0000183718245941524,0.
95.02775693923482,0.000012707658250840888,0.
95.0907726931733,1.1590488442669687e-6,0.
95.15378844711178,0.000014419508930545056,0.
95.21680420105028,7.414409095492029e-6,0.
95.27981995498877,2.7544530661744353e-6,0.
95.34283570892724,0.000014990046925083699,0.
95.40585146286573,6.27789520382879e-6,0.
95.46886721680421,4.360655850118033e-6,0.
95.53188297074269,0.000014525690346076883,0.
95.59489872468117,5.849524201312994e-6,0.
95.65791447861967,2.930000135117892e-6,0.
95.72093023255816,0.000012567460278185137,0.
95.78394598649663,6.294923820073912e-6,0.
95.84696174043512,4.403028655953789e-6,0.
95.9099774943736,0.000016975044581797177,0.
95.97299324831208,7.41479508994752e-6,0.
96.03600900225057,3.6791744021494314e-6,0.
96.09902475618907,0.000016408824295106377,0.
96.16204051012754,3.0713340551918107e-6,0.
96.22505626406603,9.412619323064604e-6,0.
96.28807201800451,0.000018790663769031094,0.
96.351087771943,2.04897028922551e-6,0.
96.41410352588147,0.00001403889823738344,0.
96.47711927981996,0.000016186915328720727,0.
96.54013503375846,6.392620390282663e-8,0.
96.60315078769693,0.000015426169351810584,0.
96.66616654163542,0.000010706900910497798,0.
96.7291822955739,1.8654045962369982e-6,0.
96.79219804951238,0.000017832932081251785,0.
96.85521380345087,7.097462921741338e-6,0.
96.91822955738935,3.0140876966381054e-6,0.
96.98124531132785,0.000011947615350638807,0.
97.04426106526633,1.4327595502845705e-6,0.
97.10727681920481,8.194854023984052e-6,0.
97.1702925731433,0.000010072564538483487,0.
97.23330832708177,1.415801746513985e-6,0.
97.29632408102026,8.472821030480208e-6,0.
97.35933983495875,6.626484591986734e-6,0.
97.42235558889725,7.010242181285054e-7,0.
97.48537134283572,5.707325537693774e-6,0.
97.5483870967742,4.22541992009129e-6,0.
97.6114028507127,3.2155466299343934e-6,0.
97.67441860465117,6.895198520990192e-6,0.
97.73743435858965,4.278114457266755e-6,0.
97.80045011252814,2.311459523865404e-6,0.
97.86346586646663,4.186975384076917e-6,0.
97.92648162040511,2.6000374635699436e-6,0.
97.9894973743436,2.441043297575453e-6,0.
98.05251312828209,7.790006420925452e-6,0.
98.11552888222056,5.708068026654488e-6,0.
98.17854463615905,1.296401066695062e-6,0.
98.24156039009753,8.304095521681518e-6,0.
98.30457614403602,3.4478543443262458e-6,0.
98.3675918979745,1.8749146350637675e-6,0.
98.430607651913,0.00001274590788212345,0.
98.49362340585147,2.60663978961412e-6,0.
98.55663915978995,6.028634647531377e-6,0.
98.61965491372844,0.000014231999796461109,0.
98.68267066766694,1.1748687690808767e-6,0.
98.74568642160541,0.00001043702247728417,0.
98.8087021755439,0.00001108500820495845,0.
98.87171792948239,2.482958898777628e-7,0.
98.93473368342086,0.000019453158642523758,0.
98.99774943735935,0.000011595068217596262,0.
99.06076519129783,1.7157523771372122e-6,0.
99.12378094523632,0.00001720987811178417,0.
99.1867966991748,3.557348728697826e-6,0.
99.2498124531133,9.78799680072983e-6,0.
99.31282820705178,0.00002169339427152816,0.
99.37584396099025,9.111707633872619e-7,0.
99.43885971492874,0.000015748422789801425,0.
99.50187546886723,0.000015474192548792887,0.
99.56489122280571,8.241415315312817e-7,0.
99.6279069767442,0.000020290420736563306,0.
99.69092273068269,8.308623549350272e-6,0.
99.75393848462117,4.7959054643072735e-6,0.
99.81695423855965,0.000022655425392214878,0.
99.87996999249813,4.784403023919234e-6,0.
99.94298574643662,9.426763673283615e-6,0.
100.0060015003751,0.000014747661332506474,0.
100.0690172543136,3.919732251952478e-8,0.
100.13203300825208,0.00001663356540919221,0.
100.19504876219055,0.000014082316101661866,0.
100.25806451612904,6.026630168599251e-7,0.
100.32108027006753,0.000013251994942010279,0.
100.38409602400601,4.3148217553017275e-6,0.
100.4471117779445,5.527138221054604e-6,0.
100.51012753188299,0.00001467315496699382,0.
100.57314328582147,1.6998691866911512e-6,0.
100.63615903975995,8.442722010624307e-6,0.
100.69917479369843,9.267684680603027e-6,0.
100.76219054763692,3.3108854032940347e-7,0.
100.82520630157539,9.692763350244871e-6,0.
100.88822205551389,4.857166600309994e-6,0.
100.95123780945238,4.361426891814606e-6,0.
101.01425356339087,9.960576533184874e-6,0.
101.07726931732934,2.32209708487219e-6,0.
101.14028507126783,4.884202082973048e-6,0.
101.20330082520631,5.816373192061619e-6,0.
101.26631657914479,1.910565717368892e-6,0.
101.32933233308329,7.807008653946105e-6,0.
101.39234808702177,5.694274084870217e-6,0.
101.45536384096025,2.7702707923485756e-6,0.
101.51837959489873,4.354563433038099e-6,0.
101.58139534883722,2.6448794944628936e-6,0.
101.6444111027757,4.153464009574988e-6,0.
101.70742685671418,5.7433640079071015e-6,0.
101.77044261065268,3.348548013733995e-6,0.
101.83345836459117,3.578156359336175e-6,0.
101.89647411852964,3.2868407005256147e-6,0.
101.95948987246813,2.684402321903315e-6,0.
102.02250562640661,3.3753608645213753e-6,0.
102.08552138034509,3.977195594460167e-6,0.
102.14853713428357,3.650716185756769e-6,0.
102.21155288822207,2.7410545883492265e-6,0.
102.27456864216056,2.2879845602310903e-6,0.
102.33758439609903,2.4119242105528915e-6,0.
102.40060015003752,3.3162394380974412e-6,0.
102.463615903976,3.583541039856331e-6,0.
102.52663165791448,2.3322543157608665e-6,0.
102.58964741185298,2.525413757964362e-6,0.
102.65266316579147,2.144139175050502e-6,0.
102.71567891972995,2.0230887089384086e-6,0.
102.77869467366843,3.47524836798874e-6,0.
102.84171042760691,1.7969085247914897e-6,0.
102.9047261815454,3.0160646415684215e-6,0.
102.96774193548387,2.8271745379555477e-6,0.
103.03075768942237,7.444806046676087e-7,0.
103.09377344336086,3.999226093674273e-6,0.
103.15678919729933,2.346374453574748e-6,0.
103.21980495123782,2.0067134738514463e-6,0.
103.2828207051763,4.832720255330384e-6,0.
103.34583645911479,4.2642315846894825e-7,0.
103.40885221305327,4.052366873839395e-6,0.
103.47186796699177,4.944743207187823e-6,0.
103.53488372093025,5.443091704144288e-7,0.
103.59789947486873,6.201745443065538e-6,0.
103.66091522880721,2.7076268768134767e-6,0.
103.7239309827457,2.146647544841636e-6,0.
103.78694673668417,8.033456589205235e-6,0.
103.84996249062266,1.06114868654716e-6,0.
103.91297824456116,4.979009439332878e-6,0.
103.97599399849965,7.145716690098241e-6,0.
104.03900975243812,4.2940302545527506e-7,0.
104.1020255063766,8.530704654446743e-6,0.
104.16504126031509,5.156433901401655e-6,0.
104.22805701425357,2.3927215805391237e-6,0.
104.29107276819205,9.648303888086322e-6,0.
104.35408852213055,2.1161143729089028e-6,0.
104.41710427606903,5.069729909868421e-6,0.
104.48012003000751,9.847718735247343e-6,0.
104.543135783946,1.806697927510199e-6,0.
104.60615153788449,8.2866030907954e-6,0.
104.66916729182296,6.891099518398009e-6,0.
104.73218304576145,1.885380841758914e-6,0.
104.79519879969995,0.000010533146484588308,0.
104.85821455363842,4.6328161499300786e-6,0.
104.9212303075769,4.003568760559983e-6,0.
104.98424606151539,9.951574372231773e-6,0.
105.04726181545387,1.7763993576542933e-6,0.
105.11027756939235,6.1920105974866945e-6,0.
105.17329332333084,8.39814224113997e-6,0.
105.23630907726934,1.6379543821434435e-6,0.
105.29932483120781,8.042202958224153e-6,0.
105.3623405851463,4.23763641175281e-6,0.
105.42535633908479,1.4464334391578904e-6,0.
105.48837209302326,7.642827832246814e-6,0.
105.55138784696175,2.298822190576765e-6,0.
105.61440360090023,3.5653018250045e-6,0.
105.67741935483873,4.892609401320833e-6,0.
105.7404351087772,1.1011046006708214e-7,0.
105.80345086271569,4.518895542307572e-6,0.
105.86646661665418,2.828920210524084e-6,0.
105.92948237059265,1.32064156665993e-6,0.
105.99249812453114,3.876058647073586e-6,0.
106.05551387846964,1.9575082242591845e-7,0.
106.11852963240811,2.9743074123565423e-6,0.
106.1815453863466,2.9898253769567397e-6,0.
106.24456114028509,8.983067366821131e-7,0.
106.30757689422357,3.882363825154334e-6,0.
106.37059264816205,7.909095379104568e-7,0.
106.43360840210053,2.5555905429926882e-6,0.
106.49662415603903,4.966381426698513e-6,0.
106.5596399099775,1.4870774514599145e-6,0.
106.62265566391599,4.602265609586412e-6,0.
106.68567141785448,3.1550032584215505e-6,0.
106.74868717179295,1.4607655442341606e-6,0.
106.81170292573144,6.467946069805512e-6,0.
106.87471867966993,4.206384806174414e-6,0.
106.93773443360843,4.314563889512129e-6,0.
107.0007501875469,5.347471196837692e-6,0.
107.06376594148539,1.3081808324070217e-6,0.
107.12678169542387,4.408719734959842e-6,0.
107.18979744936235,6.886132651088493e-6,0.
107.25281320330083,4.14858830091372e-6,0.
107.31582895723932,4.540433972670839e-6,0.
107.3788447111778,1.7224893963719312e-6,0.
107.44186046511629,2.081654042054504e-6,0.
107.50487621905478,5.7221137794547186e-6,0.
107.56789197299327,3.055040429009718e-6,0.
107.63090772693174,2.7397666176714455e-6,0.
107.69392348087023,1.3154175750251821e-6,0.
107.75693923480871,6.965436360195023e-7,0.
107.8199549887472,3.7451435543223894e-6,0.
107.88297074268569,2.00834463800661e-6,0.
107.94598649662417,1.3205952375567671e-6,0.
108.00900225056265,6.95006698584202e-7,0.
108.07201800450113,8.002324758179476e-7,0.
108.13503375843962,3.2983456630716556e-6,0.
108.1980495123781,2.1800916607105703e-6,0.
108.26106526631659,1.711652136710058e-6,0.
108.32408102025508,1.0152814461556701e-6,0.
108.38709677419357,1.9927127039625314e-6,0.
108.45011252813204,5.068401401563476e-6,0.
108.51312828207053,3.7768834595260443e-6,0.
108.57614403600901,3.1821132023251084e-6,0.
108.6391597899475,2.4911715037411755e-6,0.
108.70217554388599,2.1782318944002278e-6,0.
108.76519129782447,5.5455842158783265e-6,0.
108.82820705176296,5.167785767544364e-6,0.
108.89122280570143,3.2883011229331753e-6,0.
108.95423855963992,2.8431926553494996e-6,0.
109.0172543135784,1.0082953643084422e-6,0.
109.08027006751688,3.7149186863481797e-6,0.
109.14328582145538,5.788299988953182e-6,0.
109.20630157539387,1.6438692613555309e-6,0.
109.26931732933235,1.3676825665440183e-6,0.
109.33233308327083,6.080885148965113e-7,0.
109.39534883720931,1.5798810605590991e-6,0.
109.4583645911478,4.669812129657375e-6,0.
109.52138034508627,1.1489060102044082e-6,0.
109.58439609902477,7.734792492479454e-7,0.
109.64741185296326,1.2757350985660467e-6,0.
109.71042760690173,1.5518237629208761e-6,0.
109.77344336084022,5.253946522998871e-6,0.
109.8364591147787,2.166135939652306e-6,0.
109.89947486871719,1.4890529316765213e-6,0.
109.96249062265568,4.384990894828276e-6,0.
110.02550637659417,2.1171824740870568e-6,0.
110.08852213053265,5.3140405883188754e-6,0.
110.15153788447113,4.812949736690459e-6,0.
110.21455363840961,3.6487132188585266e-7,0.
110.2775693923481,4.755612038105685e-6,0.
110.34058514628657,4.315058596667986e-6,0.
110.40360090022507,2.2347006369614346e-6,0.
110.46661665416356,3.556749164453737e-6,0.
110.52963240810205,1.9643327959074503e-7,0.
110.59264816204052,2.5809432939635266e-6,0.
110.655663915979,4.708028768466933e-6,0.
110.71867966991749,6.089231671580531e-7,0.
110.78169542385596,1.2148312641686044e-6,0.
110.84471117779447,2.813399474036568e-7,0.
110.90772693173295,2.4464400112171864e-6,0.
110.97074268567142,5.262846696342051e-6,0.
111.03375843960991,8.818863408260684e-7,0.
111.0967741935484,2.248989897273192e-6,0.
111.15978994748689,2.3078654044365987e-6,0.
111.22280570142536,1.8504798955717347e-6,0.
111.28582145536386,5.866280603342167e-6,0.
111.34883720930235,2.6630060928115967e-6,0.
111.41185296324082,1.1801800979921477e-6,0.
111.4748687171793,4.527894512341209e-6,0.
111.53788447111779,2.239278745743524e-6,0.
111.60090022505628,2.4604512259095202e-6,0.
111.66391597899475,2.7296995111411715e-6,0.
111.72693173293325,7.695672399510448e-8,0.
111.78994748687174,3.796860964315073e-6,0.
111.85296324081021,2.737153341460391e-6,0.
111.9159789947487,1.6308440776703648e-7,0.
111.97899474868719,9.339585364754775e-7,0.
112.04201050262566,1.8009005784537302e-7,0.
112.10502625656414,3.885060601605799e-6,0.
112.16804201050265,2.856536619239881e-6,0.
112.23105776444113,2.7958922724858226e-8,0.
112.2940735183796,2.87298492142982e-6,0.
112.35708927231809,1.8095792797000345e-6,0.
112.42010502625658,2.9915501101529766e-6,0.
112.48312078019505,3.647593554240587e-6,0.
112.54613653413354,2.770078730473948e-7,0.
112.60915228807204,2.548915624242288e-6,0.
112.67216804201051,3.6199125085060996e-6,0.
112.735183795949,9.774004607439388e-7,0.
112.79819954988749,1.1332449472139951e-6,0.
112.86121530382597,1.5186534009331064e-7,0.
112.92423105776444,1.1644253499690834e-6,0.
112.98724681170293,3.6995211370657478e-6,0.
113.05026256564143,3.1033058666640826e-7,0.
113.1132783195799,6.9562864604077e-7,0.
113.17629407351839,1.1325773517332975e-6,0.
113.23930982745688,1.5703187235055049e-6,0.
113.30232558139535,3.809293247092539e-6,0.
113.36534133533384,4.1338107566598685e-7,0.
113.42835708927234,1.4310390617530653e-6,0.
113.49137284321083,3.6504347443555286e-6,0.
113.5543885971493,1.8427102966026292e-6,0.
113.61740435108779,1.3197374983443042e-6,0.
113.68042010502627,5.480662026988283e-7,0.
113.74343585896474,8.351006786046362e-7,0.
113.80645161290323,2.7741347993666894e-6,0.
113.86946736684173,1.4375211789232657e-6,0.
113.9324831207802,1.8049953930473824e-7,0.
113.99549887471869,9.31057373733392e-7,0.
114.05851462865718,1.0607979985631418e-6,0.
114.12153038259567,1.9888504462444636e-6,0.
114.18454613653414,5.854189979242594e-7,0.
114.24756189047262,1.0986592933768632e-6,0.
114.31057764441113,3.2933710254478466e-6,0.
114.3735933983496,1.957008563947884e-6,0.
114.43660915228809,1.1655430804600417e-6,0.
114.49962490622657,3.7774286744583396e-7,0.
114.56264066016506,8.660946542383274e-7,0.
114.62565641410353,3.2141502116253746e-6,0.
114.68867216804202,1.4682635715894819e-6,0.
114.75168792198052,1.3452094093045418e-8,0.
114.81470367591899,8.53178282447361e-7,0.
114.87771942985748,9.034602091322728e-7,0.
114.94073518379597,1.7724065023788366e-6,0.
115.00375093773444,4.3037147056598714e-7,0.
115.06676669167292,1.0054159206023417e-6,0.
115.12978244561141,3.4156512461872457e-6,0.
115.19279819954991,2.0592188485521226e-6,0.
115.25581395348838,7.44466155066104e-7,0.
115.31882970742687,3.884467784216999e-7,0.
115.38184546136536,1.1500051807013633e-6,0.
115.44486121530383,2.7150476634830667e-6,0.
115.50787696924232,1.7528038491620567e-6,0.
115.5708927231808,9.879256281649344e-8,0.
115.63390847711929,1.3571183087695585e-6,0.
115.69692423105778,1.5118267287115962e-6,0.
115.75993998499627,8.016985173428132e-7,0.
115.82295573893475,2.864216224518478e-7,0.
115.88597149287322,8.463825375528801e-7,0.
115.94898724681171,4.4905874891190315e-6,0.
116.0120030007502,2.6614722212867314e-6,0.
116.07501875468868,4.5200708928037377e-8,0.
116.13803450862717,5.358776977155533e-7,0.
116.20105026256566,8.974332028306438e-7,0.
116.26406601650413,2.7700361879226648e-6,0.
116.32708177044262,1.486411046075976e-6,0.
116.3900975243811,6.252437606659588e-7,0.
116.45311327831959,2.7502821770180966e-6,0.
116.51612903225808,1.4701889430346995e-6,0.
116.57914478619657,1.2636690741684423e-7,0.
116.64216054013505,1.873023532352409e-7,0.
116.70517629407352,1.0372086519697743e-6,0.
116.76819204801201,4.433948800294251e-6,0.
116.8312078019505,2.718134952979412e-6,0.
116.89422355588897,4.409120845977775e-7,0.
116.95723930982747,1.873329991105005e-6,0.
117.02025506376596,1.7997413073570692e-6,0.
117.08327081770445,5.412905309120928e-7,0.
117.14628657164292,1.4815266702373497e-7,0.
117.2093023255814,9.20225796290997e-7,0.
117.27231807951989,3.089589321874552e-6,0.
117.33533383345838,2.8064111426409565e-6,0.
117.39834958739686,2.574100358441093e-7,0.
117.46136534133535,2.0890055789987234e-6,0.
117.52438109527384,1.554952847029836e-6,0.
117.58739684921231,1.1510640408809637e-6,0.
117.6504126031508,8.686525856499245e-7,0.
117.71342835708928,4.0361674487840594e-7,0.
117.77644411102777,3.386073443932485e-6,0.
117.83945986496626,2.208674134187582e-6,0.
117.90247561890475,4.77859871353062e-7,0.
117.96549137284322,1.112679866163413e-6,0.
118.0285071267817,6.927138183007304e-7,0.
118.09152288072019,1.1320535547447217e-6,0.
118.15453863465868,8.053304590938148e-7,0.
118.21755438859716,7.645452534911021e-7,0.
118.28057014253565,3.601615627472861e-6,0.
118.34358589647414,2.9131004546735795e-6,0.
118.40660165041261,4.458265162098958e-7,0.
118.4696174043511,3.3236846179681584e-7,0.
118.53263315828958,7.935284844744738e-7,0.
118.59564891222806,7.726676571648346e-7,0.
118.65866466616656,4.225286397787423e-7,0.
118.72168042010505,1.0857064737294306e-6,0.
118.78469617404353,3.1268095277036165e-6,0.
118.847711927982,2.4294242063173882e-6,0.
118.91072768192049,1.3263105622860367e-7,0.
118.97374343585898,9.870004911496729e-7,0.
119.03675918979745,6.796605200432302e-7,0.
119.09977494373595,9.167409640713117e-7,0.
119.16279069767444,8.43327044348252e-7,0.
119.22580645161291,1.0188218113402456e-6,0.
119.2888222055514,2.7238386143472265e-6,0.
119.35183795948988,1.1832416167883384e-6,0.
119.41485371342837,5.925046160141145e-7,0.
119.47786946736684,1.1638091486150996e-6,0.
119.54088522130534,9.367398833473708e-7,0.
119.60390097524383,8.075714003979636e-7,0.
119.6669167291823,5.379199095211131e-7,0.
119.72993248312079,9.642488578871274e-7,0.
119.79294823705928,2.0547531906764507e-6,0.
119.85596399099775,1.6354476263975734e-6,0.
119.91897974493624,9.292922018410138e-7,0.
119.98199549887474,1.0354308850809168e-6,0.
120.04501125281323,9.45704325039604e-7,0.
120.1080270067517,4.4524878916791517e-7,0.
120.17104276069018,2.974744413240313e-8,0.
120.23405851462867,1.2240860618208952e-6,0.
120.29707426856714,2.8165480376247297e-6,0.
120.36009002250563,1.8695584552636395e-6,0.
120.42310577644413,9.553051951465095e-7,0.
120.48612153038262,1.2383013925382217e-6,0.
120.54913728432109,4.256968760481224e-7,0.
120.61215303825958,1.6004884431933827e-7,0.
120.67516879219806,5.841006363605536e-7,0.
120.73818454613654,1.914373150734544e-6,0.
120.80120030007504,2.3839825148091293e-6,0.
120.86421605401353,1.1066453067472037e-6,0.
120.927231807952,1.4101295734009044e-6,0.
120.99024756189048,2.0661031219464676e-6,0.
121.05326331582897,1.0336748967376322e-6,0.
121.11627906976746,4.366540740461375e-7,0.
121.17929482370593,8.060413813617829e-7,0.
121.24231057764443,1.2966041065501907e-6,0.
121.30532633158292,1.2010718476958088e-6,0.
121.36834208552139,8.494941931374673e-7,0.
121.43135783945988,2.6705642439808424e-6,0.
121.49437359339836,2.921005467375736e-6,0.
121.55738934733684,1.3137133312111005e-6,0.
121.62040510127532,5.244309494079803e-7,0.
121.68342085521383,3.7810904058814887e-7,0.
121.74643660915231,7.763162031396415e-7,0.
121.80945236309078,6.8956637958116e-7,0.
121.87246811702927,1.7552753909943517e-6,0.
121.93548387096776,3.258330185532916e-6,0.
121.99849962490623,2.454730675966727e-6,0.
122.06151537884472,1.145986992854212e-6,0.
122.12453113278322,1.1871505870039252e-6,0.
122.18754688672169,1.1030102259815286e-6,0.
122.25056264066018,5.87045914633328e-7,0.
122.31357839459866,8.430040089253013e-7,0.
122.37659414853715,1.9872514010175855e-6,0.
122.43960990247562,1.4468894190314583e-6,0.
122.50262565641411,1.535109633305145e-6,0.
122.56564141035261,1.4604044298369908e-6,0.
122.62865716429108,2.7002756466120713e-6,0.
122.69167291822957,2.295098136442085e-6,0.
122.75468867216806,7.771941906890623e-7,0.
122.81770442610653,4.3068809740166957e-7,0.
122.88072018004502,3.2077628880440456e-7,0.
122.9437359339835,8.30740002720583e-7,0.
123.006751687922,1.1348770388317049e-6,0.
123.06976744186048,2.5364801181873182e-6,0.
123.13278319579896,2.9058460526347156e-6,0.
123.19579894973745,1.5548437160420938e-6,0.
123.25881470367592,1.3717904167271078e-6,0.
123.32183045761441,8.093224640490252e-7,0.
123.3848462115529,6.446975490441477e-7,0.
123.4478619654914,6.128525611343116e-7,0.
123.51087771942987,9.200312269697681e-7,0.
123.57389347336836,1.7559307805143149e-6,0.
123.63690922730684,1.0329876642891822e-6,0.
123.69992498124532,1.1250817217227013e-6,0.
123.7629407351838,1.516850115565801e-6,0.
123.82595648912229,2.8330737699586144e-6,0.
123.88897224306078,1.950622571698256e-6,0.
123.95198799699926,8.09420445026523e-7,0.
124.01500375093775,4.6971565152052965e-7,0.
124.07801950487624,1.437004634340177e-7,0.
124.14103525881471,4.543085549197406e-7,0.
124.2040510127532,8.021522315912007e-7,0.
124.26706676669168,1.352018230539057e-6,0.
124.33008252063017,2.4166366554788014e-6,0.
124.39309827456866,2.032434652666344e-6,0.
124.45611402850714,1.465960706508893e-6,0.
124.51912978244562,8.034681024101229e-7,0.
124.5821455363841,1.5747165338601688e-6,0.
124.64516129032259,1.3081414730125486e-6,0.
124.70817704426108,7.897718435977089e-7,0.
124.77119279819956,4.985092347459017e-7,0.
124.83420855213805,2.5483634955933007e-7,0.
124.89722430607654,1.217261182350091e-6,0.
124.96024006001501,1.5333587542203587e-6,0.
125.0232558139535,1.9442738459351757e-6,0.
125.08627156789198,2.6651158135069117e-6,0.
125.14928732183047,1.9066501449826828e-6,0.
125.21230307576896,1.0031959256023674e-6,0.
125.27531882970744,5.380577749240417e-7,0.
125.33833458364593,1.1103253701974445e-6,0.
125.4013503375844,9.115735618499668e-7,0.
125.46436609152289,9.275186429783334e-7,0.
125.52738184546138,1.0408148035097902e-6,0.
125.59039759939986,1.136901591219512e-6,0.
125.65341335333835,2.5620316470282235e-6,0.
125.71642910727684,1.5751994803235263e-6,0.
125.77944486121531,1.4158663132747063e-6,0.
125.8424606151538,2.551671509206424e-6,0.
125.90547636909228,2.534069302508211e-6,0.
125.96849212303077,9.397001932816706e-7,0.

